Identification and reconstruction of high-frequency broadband fluctuations in a turbulent flow exhibiting low-frequency deterministic motions

The turbulent flow around a squared-section cylinder at $Re=22000$ exhibits both a low-frequency Vortex-Shedding (VS), a common feature of all bluff-body flows, and high-frequency Kelvin-Helmholtz (KH) structures evolving on the shear layers formed at the top and bottom side of the cylinder. The VS motion triggers a periodic movement of these shear layers, inducing oscillations of the strength of their velocity gradients. The high-frequency KH structures respond to these low-frequency oscillations of the base-flow gradients in a quasi-steady manner. In this paper we will propose a general framework to capture and reconstruct stochastic high-frequency fluctuations (the KH structures) evolving on top of a low-frequency deterministic motion (the periodic VS). Based on a generic triple decomposition, that allows separation of the stochastic component from the deterministic one, we propose a Phase-Conditioned Localized Spectral Proper Orthogonal Decomposition (PCL-SPOD), which isolates high-frequency spatio-temporal structures within the stochastic component at different phases of the VS motion, with a short-time Fourier transform. Finally, we compare these structures to those obtained with a Phase-Conditioned Localized Resolvent formalism (PCL-Resolvent), which consists in a Resolvent analysis around instantaneous snapshots of the periodic VS.

==> ResolventFloquet/ForcingFreq-19.585_mht-18_M20b_SUPG/Fourier_optimal_resp0.txt <==
-18 0.000263012 3.34255e-07
-17 0.000394453 3.20741e-07
-16 0.000320229 4.34315e-07
-15 0.000253983 1.18879e-06
-14 0.000409868 3.88962e-06
-13 0.000629512 1.22758e-05
-12 0.000764243 3.69993e-05
-11 0.000885316 9.93623e-05
-10 0.00113922 0.000248113
-9 0.00149295 0.000615702
-8 0.00195109 0.00152774
-7 0.00255025 0.0037292
-6 0.00345907 0.00845943
-5 0.00489104 0.017585
-4 0.00727943 0.0338336
-3 0.01114 0.0579474
-2 0.0182418 0.0913409
-1 0.032068 0.120954
0 0.0593737 0.151281
1 0.102887 0.157345
2 0.14832 0.141304
3 0.169427 0.101069
4 0.154822 0.0601741
5 0.116992 0.0303731
6 0.0758524 0.0136115
7 0.0435415 0.00550161
8 0.0225436 0.00202272
9 0.0106155 0.000661089
10 0.00457079 0.000193326
11 0.00182175 5.17852e-05
12 0.000686962 1.31798e-05
13 0.00025291 3.20316e-06
14 9.48673e-05 7.5285e-07
15 3.78958e-05 1.62713e-07
16 1.65563e-05 3.43201e-08
17 7.1077e-06 9.28966e-09
18 2.06421e-06 2.61646e-09


==> ResolventFloquet/ForcingFreq-19.585_mht-18_M20b_SUPG/Fourier_optimal_resp2.txt <==
-18 0.000882533 2.41643e-05
-17 0.00118719 1.60505e-05
-16 0.00179707 8.42637e-06
-15 0.00287398 1.01349e-05
-14 0.0048954 2.39649e-05
-13 0.0088699 6.59687e-05
-12 0.0170933 0.00011745
-11 0.0329014 0.000686501
-10 0.0592128 0.00150584
-9 0.0949761 0.00459465
-8 0.130363 0.0132489
-7 0.15205 0.0270981
-6 0.151846 0.0560765
-5 0.130309 0.086017
-4 0.0958561 0.125534
-3 0.0602663 0.128066
-2 0.0312355 0.1558
-1 0.0141466 0.133332
0 0.00548601 0.107387
1 0.00193071 0.074223
2 0.000578189 0.0426306
3 0.00016473 0.021113
4 0.000142141 0.0141738
5 0.000199826 0.00476408
6 0.000224708 0.00227282
7 0.000201279 0.000887305
8 0.00014441 0.000202725
9 8.55294e-05 9.02633e-05
10 4.42075e-05 2.18173e-05
11 2.07727e-05 6.01467e-06
12 8.84317e-06 1.91682e-06
13 3.49187e-06 4.01206e-07
14 1.4577e-06 9.82424e-08
15 6.96226e-07 2.05854e-08
16 3.3603e-07 6.68937e-09
17 1.32749e-07 3.16528e-09
18 7.81841e-08 1.44025e-09


==> ResolventFloquet/ForcingFreq-19.585_mht-18_M20b_SUPG/Gain.txt <==
0 0 19.585 462.6309068457417
1 0 19.585 462.5847226086478
2 0 19.585 364.8045399061801
3 0 19.585 364.7623365327108
4 0 19.585 344.3513393121705
5 0 19.585 344.3413733361136
6 0 19.585 286.3591011239208
7 0 19.585 286.2489025016236
8 0 19.585 232.9866412894816
9 0 19.585 232.8704149434713
10 0 19.585 225.7430772551493
11 0 19.585 225.541899972891
12 0 19.585 210.9062993083185
13 0 19.585 210.8047444738659
14 0 19.585 181.350195977854
15 0 19.585 180.8895342810952
16 0 19.585 169.7354113259777
17 0 19.585 168.6918820358069
18 0 19.585 160.9407544725654
19 0 19.585 159.7991980866645
20 0 19.585 147.4229862119332
21 0 19.585 145.7757817336329
22 0 19.585 140.3699059017062
23 0 19.585 133.0015483039683
24 0 19.585 128.7664348693555
25 0 19.585 127.5911341020418
26 0 19.585 119.0167487885067
27 0 19.585 118.3020569211927
28 0 19.585 107.5937115602291
29 0 19.585 106.3959061039325
30 0 19.585 98.08056320964646
31 0 19.585 95.1307879208732
32 0 19.585 88.3564970338322
33 0 19.585 87.97436446612001
34 0 19.585 82.21253696888847
35 0 19.585 81.54853759925771
36 0 19.585 77.815664330065
37 0 19.585 77.34256419214624
38 0 19.585 70.92567970884463
39 0 19.585 70.55711168405318
40 0 19.585 69.5373540664513
41 0 19.585 68.50286655866756
42 0 19.585 62.81919305673036
43 0 19.585 61.07478155209861
44 0 19.585 57.41288474947999
45 0 19.585 57.38737599670826
46 0 19.585 52.63138980073771
47 0 19.585 48.60804225233915
48 0 19.585 45.42704640933889
49 0 19.585 45.41285188897875
50 0 19.585 42.56368261039963
51 0 19.585 40.364101389027
52 0 19.585 35.15284112355714
53 0 19.585 35.14518737189647
54 0 19.585 26.66955077654002
55 0 19.585 26.66733924157219
56 0 19.585 19.90320069930687
57 0 19.585 19.90123480614992
58 0 19.585 14.69380023979749
59 0 19.585 14.69042442125276
60 0 19.585 10.82261202498133
61 0 19.585 10.8207664718284
62 0 19.585 8.017336543210217
63 0 19.585 8.017092619219406
64 0 19.585 7.472909117108308
65 0 19.585 7.347288712019734
66 0 19.585 6.615054750910959
67 0 19.585 6.352025698911596
68 0 19.585 5.942954751838865
69 0 19.585 5.942294894130779
70 0 19.585 5.831725487267644
71 0 19.585 5.235614947439148
72 0 19.585 5.220759555944883
73 0 19.585 4.858004449975109
74 0 19.585 4.74282441866602
75 0 19.585 4.58880835200719
76 0 19.585 4.567854662360284
77 0 19.585 4.360423105116944
78 0 19.585 4.360281884486827
79 0 19.585 4.318884744895462
80 0 19.585 4.303394361686287
81 0 19.585 4.116881360672648
82 0 19.585 4.002217323229539
83 0 19.585 3.863403577509753
84 0 19.585 3.833836454085863
85 0 19.585 3.806964783967177
86 0 19.585 3.802047294172707
87 0 19.585 3.718880438983511
88 0 19.585 3.693737922699798



==> ResolventFloquet/ForcingFreq-19.7233_mht-18_M20b_SUPG/Fourier_optimal_resp0.txt <==
-18 0.000274876 1.28634e-07
-17 0.000412402 2.51271e-07
-16 0.000336913 5.59735e-07
-15 0.000265334 1.60105e-06
-14 0.000426149 4.86119e-06
-13 0.000654664 1.49574e-05
-12 0.000797555 4.34585e-05
-11 0.000923412 0.000114982
-10 0.00118744 0.000284831
-9 0.00155524 0.000711344
-8 0.00204008 0.00176069
-7 0.0026713 0.00426988
-6 0.00364286 0.0095666
-5 0.00518544 0.0196091
-4 0.00777005 0.0372476
-3 0.0119977 0.0626676
-2 0.0198771 0.0968962
-1 0.0354105 0.125804
0 0.0655742 0.154691
1 0.110972 0.15656
2 0.154141 0.135847
3 0.169463 0.0939098
4 0.149654 0.0542413
5 0.109968 0.0268091
6 0.0697421 0.0118074
7 0.0393159 0.00469018
8 0.0200268 0.0016915
9 0.00928581 0.000542544
10 0.00394264 0.000156197
11 0.0015538 4.13574e-05
12 0.000582146 1.0447e-05
13 0.000214151 2.51959e-06
14 8.08262e-05 5.88557e-07
15 3.26793e-05 1.27428e-07
16 1.45328e-05 2.76349e-08
17 6.34e-06 8.19688e-09
18 1.86462e-06 2.45001e-09


==> ResolventFloquet/ForcingFreq-19.7233_mht-18_M20b_SUPG/Fourier_optimal_resp2.txt <==
-18 0.000935678 3.2287e-05
-17 0.00123448 2.28977e-05
-16 0.00189547 9.84111e-06
-15 0.00307628 2.04794e-05
-14 0.00528729 2.23001e-05
-13 0.00977082 6.25098e-05
-12 0.0190446 0.000263244
-11 0.03651 0.000461658
-10 0.0647124 0.00220317
-9 0.101448 0.00564389
-8 0.135623 0.0135042
-7 0.153857 0.0338281
-6 0.149958 0.0577695
-5 0.125562 0.0968469
-4 0.0899369 0.118661
-3 0.0542481 0.14661
-2 0.027785 0.141533
-1 0.0119845 0.135335
0 0.0045993 0.104039
1 0.00155877 0.0654865
2 0.000440414 0.0379517
3 0.000111896 0.0222757
4 5.7734e-05 0.00947674
5 7.74617e-05 0.00521958
6 9.03947e-05 0.0018657
7 7.75274e-05 0.000559669
8 5.41105e-05 0.000217694
9 3.25784e-05 5.29627e-05
10 1.68769e-05 1.86207e-05
11 7.60883e-06 5.42407e-06
12 3.29185e-06 1.14886e-06
13 1.50419e-06 2.90404e-07
14 6.78097e-07 6.52509e-08
15 2.8852e-07 1.86319e-08
16 1.51482e-07 6.93249e-09
17 7.62454e-08 3.2795e-09
18 6.0481e-08 1.57221e-09


==> ResolventFloquet/ForcingFreq-19.7233_mht-18_M20b_SUPG/Gain.txt <==
0 0 19.7233 462.6410561277406
1 0 19.7233 462.5812327691487
2 0 19.7233 364.7724402816228
3 0 19.7233 364.7200043151802
4 0 19.7233 344.2648230442385
5 0 19.7233 344.2362983603367
6 0 19.7233 286.3158464836816
7 0 19.7233 286.2435683730138
8 0 19.7233 232.9923294230426
9 0 19.7233 232.7479155234052
10 0 19.7233 225.9573576516368
11 0 19.7233 225.423925626264
12 0 19.7233 211.0116141818384
13 0 19.7233 210.7758102711749
14 0 19.7233 181.3548492229801
15 0 19.7233 180.8375826539692
16 0 19.7233 169.6266412088917
17 0 19.7233 168.4152268114328
18 0 19.7233 161.4664006248438
19 0 19.7233 159.4830610906395
20 0 19.7233 145.8015102932582
21 0 19.7233 145.7015293639792
22 0 19.7233 133.059588353452
23 0 19.7233 130.1303029485083
24 0 19.7233 129.3998471289833
25 0 19.7233 122.8786062271001
26 0 19.7233 118.1866055714705
27 0 19.7233 117.5403072766907
28 0 19.7233 106.5218096895684
29 0 19.7233 106.1550307491372
30 0 19.7233 97.9598622390707
31 0 19.7233 94.63053972148224
32 0 19.7233 88.07366012552845
33 0 19.7233 87.83449239655859
34 0 19.7233 80.88441549189152
35 0 19.7233 80.52482209769602
36 0 19.7233 78.18609458119478
37 0 19.7233 77.89903041557641
38 0 19.7233 70.77462992334237
39 0 19.7233 70.13783365818783
40 0 19.7233 68.21829049950689
41 0 19.7233 68.16994641842304
42 0 19.7233 63.67049191515415
43 0 19.7233 61.95891452798952
44 0 19.7233 55.39897726596793
45 0 19.7233 55.37513620923733
46 0 19.7233 52.52431550318229
47 0 19.7233 49.5431554974308
48 0 19.7233 43.72270153875368
49 0 19.7233 43.70896839702042
50 0 19.7233 42.62283131837666
51 0 19.7233 40.38827808125622
52 0 19.7233 33.79378023580202
53 0 19.7233 33.78639588479783
54 0 19.7233 25.6325320549105
55 0 19.7233 25.63028265248215
56 0 19.7233 19.14117110038547
57 0 19.7233 19.13942660543557
58 0 19.7233 14.15133447354573
59 0 19.7233 14.14818946295212
60 0 19.7233 10.4447414928065
61 0 19.7233 10.44298243059708
62 0 19.7233 7.756482092890283
63 0 19.7233 7.756272520328204
64 0 19.7233 7.365806430884983
65 0 19.7233 7.130332241068297
66 0 19.7233 6.435515587003338
67 0 19.7233 6.398522875382874
68 0 19.7233 5.764919251628748
69 0 19.7233 5.764297829949785
70 0 19.7233 5.654118204894774
71 0 19.7233 5.206569942270862
72 0 19.7233 5.131648827096857
73 0 19.7233 4.810936051114988
74 0 19.7233 4.593752956533679
75 0 19.7233 4.548011783238145
76 0 19.7233 4.468541453340175
77 0 19.7233 4.280621031372439
78 0 19.7233 4.264890758989456
79 0 19.7233 4.242887507258856
80 0 19.7233 4.242739325799322
81 0 19.7233 4.067685488373486
82 0 19.7233 3.964524304638299
83 0 19.7233 3.833245368638473
84 0 19.7233 3.793933261985396
85 0 19.7233 3.762546240318253
86 0 19.7233 3.731294044768549
87 0 19.7233 3.714314021352406
88 0 19.7233 3.683286792054708



==> ResolventFloquet/ForcingFreq-19.8617_mht-18_M20b_SUPG/Fourier_optimal_resp0.txt <==
-18 0.000287637 2.77744e-07
-17 0.000431436 3.39075e-07
-16 0.000354634 7.34057e-07
-15 0.000277317 2.10931e-06
-14 0.000442899 5.99602e-06
-13 0.000680468 1.79295e-05
-12 0.000831612 5.09009e-05
-11 0.000962675 0.00013311
-10 0.00123701 0.000328851
-9 0.00161908 0.000827132
-8 0.00213164 0.00203997
-7 0.0027976 0.00490135
-6 0.00383642 0.0108237
-5 0.00549665 0.0218623
-4 0.00829494 0.0409344
-3 0.0129397 0.0675829
-2 0.0216995 0.102358
-1 0.0391491 0.13047
0 0.072236 0.157471
1 0.119015 0.15496
2 0.159153 0.129881
3 0.168484 0.0868059
4 0.143945 0.0487067
5 0.102971 0.0235974
6 0.0639378 0.0102224
7 0.0354159 0.00399119
8 0.0177532 0.00141128
9 0.00810714 0.000444258
10 0.00339574 0.000126024
11 0.00132414 3.30135e-05
12 0.000493352 8.27663e-06
13 0.000181517 1.97802e-06
14 6.90035e-05 4.58515e-07
15 2.82696e-05 9.96152e-08
16 1.28082e-05 2.23897e-08
17 5.68065e-06 7.29433e-09
18 1.69197e-06 2.29446e-09


==> ResolventFloquet/ForcingFreq-19.8617_mht-18_M20b_SUPG/Fourier_optimal_resp2.txt <==
-18 0.000998294 2.15426e-05
-17 0.00132279 1.66833e-05
-16 0.0020499 7.04386e-06
-15 0.00334965 1.71305e-05
-14 0.00582212 1.93944e-05
-13 0.0108819 8.17862e-05
-12 0.0212642 0.000275609
-11 0.0403965 0.00062689
-10 0.0703938 0.00258291
-9 0.107704 0.0066539
-8 0.140029 0.0155691
-7 0.154867 0.038522
-6 0.147186 0.0616127
-5 0.120017 0.10433
-4 0.0839487 0.121755
-3 0.0492108 0.146931
-2 0.0243577 0.143491
-1 0.0103047 0.129684
0 0.00385169 0.0978163
1 0.00128676 0.0609458
2 0.000354089 0.0337341
3 9.30942e-05 0.0200944
4 5.10871e-05 0.00862083
5 6.06837e-05 0.00427941
6 6.62112e-05 0.0016168
7 5.44982e-05 0.000457958
8 3.68068e-05 0.000172462
9 2.16578e-05 4.45113e-05
10 1.10624e-05 1.42381e-05
11 4.94863e-06 4.26223e-06
12 2.16931e-06 9.13654e-07
13 1.03549e-06 2.27926e-07
14 4.91303e-07 5.13735e-08
15 2.18729e-07 1.48976e-08
16 1.20549e-07 6.08022e-09
17 6.15412e-08 2.90884e-09
18 5.33004e-08 1.42202e-09


==> ResolventFloquet/ForcingFreq-19.8617_mht-18_M20b_SUPG/Gain.txt <==
0 0 19.8617 462.6361386955422
1 0 19.8617 462.5790164938513
2 0 19.8617 364.7364356831253
3 0 19.8617 364.7136632027422
4 0 19.8617 344.2564151164614
5 0 19.8617 344.208463677632
6 0 19.8617 286.311493289031
7 0 19.8617 286.2823175683423
8 0 19.8617 232.9607085826526
9 0 19.8617 232.6846765427617
10 0 19.8617 226.0705620233639
11 0 19.8617 225.4097391798621
12 0 19.8617 211.198121331965
13 0 19.8617 210.6757525551992
14 0 19.8617 181.3226076004573
15 0 19.8617 180.8640805345292
16 0 19.8617 169.5692460676156
17 0 19.8617 168.5952233609423
18 0 19.8617 161.4001445958449
19 0 19.8617 159.380804836137
20 0 19.8617 146.0116587891713
21 0 19.8617 144.8845865152516
22 0 19.8617 130.9707229003181
23 0 19.8617 129.2908504387817
24 0 19.8617 124.6923617740427
25 0 19.8617 121.0816762096885
26 0 19.8617 116.9652042046279
27 0 19.8617 113.670378645635
28 0 19.8617 106.0539515056625
29 0 19.8617 105.0354470347554
30 0 19.8617 97.4470968808576
31 0 19.8617 94.12283905815367
32 0 19.8617 87.75420723620704
33 0 19.8617 87.6066525194438
34 0 19.8617 79.9392299123579
35 0 19.8617 79.59759766273559
36 0 19.8617 78.20090045582182
37 0 19.8617 77.79355170345895
38 0 19.8617 71.38516460874968
39 0 19.8617 71.33076712177957
40 0 19.8617 66.17208474007764
41 0 19.8617 66.13360235191922
42 0 19.8617 64.31634070481157
43 0 19.8617 62.78467662540913
44 0 19.8617 53.4266916574391
45 0 19.8617 53.40328135059647
46 0 19.8617 52.26491162603107
47 0 19.8617 50.73363828179031
48 0 19.8617 42.61986975953717
49 0 19.8617 42.06909797745787
50 0 19.8617 42.05770315942144
51 0 19.8617 40.54575175207852
52 0 19.8617 32.4842131104387
53 0 19.8617 32.47708279618321
54 0 19.8617 24.63674058833376
55 0 19.8617 24.63447160449558
56 0 19.8617 18.41084743543778
57 0 19.8617 18.4093086231445
58 0 19.8617 13.63175137522396
59 0 19.8617 13.62882170096286
60 0 19.8617 10.08263036899297
61 0 19.8617 10.08095465509371
62 0 19.8617 7.506183994457508
63 0 19.8617 7.506005562553156
64 0 19.8617 7.255240141362198
65 0 19.8617 6.955439420453269
66 0 19.8617 6.397901288207286
67 0 19.8617 6.260804856776425
68 0 19.8617 5.593783231114089
69 0 19.8617 5.593198447308878
70 0 19.8617 5.471616160344929
71 0 19.8617 5.190588103618882
72 0 19.8617 5.049960439983398
73 0 19.8617 4.801505012153954
74 0 19.8617 4.501088830169015
75 0 19.8617 4.423916890320466
76 0 19.8617 4.390359413164949
77 0 19.8617 4.250256561184682
78 0 19.8617 4.210278514326967
79 0 19.8617 4.129631863224885
80 0 19.8617 4.129495440978759
81 0 19.8617 4.027090607681195
82 0 19.8617 3.935759219265252
83 0 19.8617 3.816239349886997
84 0 19.8617 3.760009577941076
85 0 19.8617 3.724039389348591
86 0 19.8617 3.70273338845105
87 0 19.8617 3.673418371932712
88 0 19.8617 3.6485760022376



==> ResolventFloquet/ForcingFreq-20.1383_mht-18_M20b_SUPG/Fourier_optimal_resp0.txt <==
-18 0.0003155 5.19555e-07
-17 0.000473396 5.02948e-07
-16 0.00039348 9.1424e-07
-15 0.000304081 2.94467e-06
-14 0.000479185 8.52398e-06
-13 0.000735911 2.53882e-05
-12 0.000904581 7.08095e-05
-11 0.00104744 0.000182343
-10 0.0013444 0.000452709
-9 0.0017579 0.0011414
-8 0.00233391 0.00278505
-7 0.00308606 0.00650763
-6 0.00429081 0.0139024
-5 0.00623097 0.0272087
-4 0.00955018 0.0493088
-3 0.0152343 0.0780757
-2 0.0261469 0.113074
-1 0.0480752 0.139133
0 0.0868599 0.160644
1 0.13446 0.149176
2 0.16635 0.116585
3 0.163537 0.0729779
4 0.131166 0.0387929
5 0.089199 0.018096
6 0.0532156 0.00759971
7 0.0284939 0.00286774
8 0.0138418 0.000974215
9 0.00613598 0.000295612
10 0.00250509 8.16555e-05
11 0.000958518 2.10176e-05
12 0.000354215 5.19866e-06
13 0.000130764 1.21626e-06
14 5.05759e-05 2.76106e-07
15 2.13444e-05 6.05553e-08
16 1.00639e-05 1.49693e-08
17 4.62031e-06 5.92461e-09
18 1.41181e-06 2.02993e-09


==> ResolventFloquet/ForcingFreq-20.1383_mht-18_M20b_SUPG/Fourier_optimal_resp2.txt <==
-18 0.000882533 2.41643e-05
-17 0.00118719 1.60505e-05
-16 0.00179707 8.42637e-06
-15 0.00287398 1.01349e-05
-14 0.0048954 2.39649e-05
-13 0.0088699 6.59687e-05
-12 0.0170933 0.00011745
-11 0.0329014 0.000686501
-10 0.0592128 0.00150584
-9 0.0949761 0.00459465
-8 0.130363 0.0132489
-7 0.15205 0.0270981
-6 0.151846 0.0560765
-5 0.130309 0.086017
-4 0.0958561 0.125534
-3 0.0602663 0.128066
-2 0.0312355 0.1558
-1 0.0141466 0.133332
0 0.00548601 0.107387
1 0.00193071 0.074223
2 0.000578189 0.0426306
3 0.00016473 0.021113
4 0.000142141 0.0141738
5 0.000199826 0.00476408
6 0.000224708 0.00227282
7 0.000201279 0.000887305
8 0.00014441 0.000202725
9 8.55294e-05 9.02633e-05
10 4.42075e-05 2.18173e-05
11 2.07727e-05 6.01467e-06
12 8.84317e-06 1.91682e-06
13 3.49187e-06 4.01206e-07
14 1.4577e-06 9.82424e-08
15 6.96226e-07 2.05854e-08
16 3.3603e-07 6.68937e-09
17 1.32749e-07 3.16528e-09
18 7.81841e-08 1.44025e-09


==> ResolventFloquet/ForcingFreq-20.1383_mht-18_M20b_SUPG/Gain.txt <==
0 0 19.585 462.6309068457417
1 0 19.585 462.5847226086478
2 0 19.585 364.8045399061801
3 0 19.585 364.7623365327108
4 0 19.585 344.3513393121705
5 0 19.585 344.3413733361136
6 0 19.585 286.3591011239208
7 0 19.585 286.2489025016236
8 0 19.585 232.9866412894816
9 0 19.585 232.8704149434713
10 0 19.585 225.7430772551493
11 0 19.585 225.541899972891
12 0 19.585 210.9062993083185
13 0 19.585 210.8047444738659
14 0 19.585 181.350195977854
15 0 19.585 180.8895342810952
16 0 19.585 169.7354113259777
17 0 19.585 168.6918820358069
18 0 19.585 160.9407544725654
19 0 19.585 159.7991980866645
20 0 19.585 147.4229862119332
21 0 19.585 145.7757817336329
22 0 19.585 140.3699059017062
23 0 19.585 133.0015483039683
24 0 19.585 128.7664348693555
25 0 19.585 127.5911341020418
26 0 19.585 119.0167487885067
27 0 19.585 118.3020569211927
28 0 19.585 107.5937115602291
29 0 19.585 106.3959061039325
30 0 19.585 98.08056320964646
31 0 19.585 95.1307879208732
32 0 19.585 88.3564970338322
33 0 19.585 87.97436446612001
34 0 19.585 82.21253696888847
35 0 19.585 81.54853759925771
36 0 19.585 77.815664330065
37 0 19.585 77.34256419214624
38 0 19.585 70.92567970884463
39 0 19.585 70.55711168405318
40 0 19.585 69.5373540664513
41 0 19.585 68.50286655866756
42 0 19.585 62.81919305673036
43 0 19.585 61.07478155209861
44 0 19.585 57.41288474947999
45 0 19.585 57.38737599670826
46 0 19.585 52.63138980073771
47 0 19.585 48.60804225233915
48 0 19.585 45.42704640933889
49 0 19.585 45.41285188897875
50 0 19.585 42.56368261039963
51 0 19.585 40.364101389027
52 0 19.585 35.15284112355714
53 0 19.585 35.14518737189647
54 0 19.585 26.66955077654002
55 0 19.585 26.66733924157219
56 0 19.585 19.90320069930687
57 0 19.585 19.90123480614992
58 0 19.585 14.69380023979749
59 0 19.585 14.69042442125276
60 0 19.585 10.82261202498133
61 0 19.585 10.8207664718284
62 0 19.585 8.017336543210217
63 0 19.585 8.017092619219406
64 0 19.585 7.472909117108308
65 0 19.585 7.347288712019734
66 0 19.585 6.615054750910959
67 0 19.585 6.352025698911596
68 0 19.585 5.942954751838865
69 0 19.585 5.942294894130779
70 0 19.585 5.831725487267644
71 0 19.585 5.235614947439148
72 0 19.585 5.220759555944883
73 0 19.585 4.858004449975109
74 0 19.585 4.74282441866602
75 0 19.585 4.58880835200719
76 0 19.585 4.567854662360284
77 0 19.585 4.360423105116944
78 0 19.585 4.360281884486827
79 0 19.585 4.318884744895462
80 0 19.585 4.303394361686287
81 0 19.585 4.116881360672648
82 0 19.585 4.002217323229539
83 0 19.585 3.863403577509753
84 0 19.585 3.833836454085863
85 0 19.585 3.806964783967177
86 0 19.585 3.802047294172707
87 0 19.585 3.718880438983511
88 0 19.585 3.693737922699798



==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp0+1.txt <==
-18 0.000300041 4.50028e-07
-17 0.000450527 4.68372e-07
-16 0.000372617 8.28052e-07
-15 0.00028983 2.57431e-06
-14 0.000459718 7.13115e-06
-13 0.000707075 2.14291e-05
-12 0.000865682 5.97293e-05
-11 0.00100294 0.000154698
-10 0.00128488 0.000384699
-9 0.00168289 0.000965122
-8 0.00222638 0.0023852
-7 0.00293444 0.00563551
-6 0.00404657 0.0122752
-5 0.00584701 0.0244517
-4 0.00883045 0.0446613
-3 0.0139865 0.073373
-2 0.0237655 0.106548
-1 0.0433796 0.136899
0 0.079357 0.157477
1 0.127002 0.153595
2 0.16327 0.122901
3 0.166462 0.0800905
4 0.137749 0.0435513
5 0.0960238 0.0206746
6 0.0584139 0.00881223
7 0.0318095 0.00339896
8 0.0156967 0.0011755
9 0.00706168 0.000362369
10 0.00291987 0.000101137
11 0.00112801 2.63058e-05
12 0.00041833 6.53797e-06
13 0.00015406 1.5592e-06
14 5.89776e-05 3.53235e-07
15 2.45303e-05 7.6848e-08
16 1.13368e-05 1.82898e-08
17 5.11845e-06 6.54048e-09
18 1.54184e-06 2.15641e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp0-1.txt <==
-18 0.000300041 4.50028e-07
-17 0.000450527 4.68372e-07
-16 0.000372617 8.28052e-07
-15 0.00028983 2.57431e-06
-14 0.000459718 7.13115e-06
-13 0.000707075 2.14291e-05
-12 0.000865682 5.97293e-05
-11 0.00100294 0.000154698
-10 0.00128488 0.000384699
-9 0.00168289 0.000965122
-8 0.00222638 0.0023852
-7 0.00293444 0.00563551
-6 0.00404657 0.0122752
-5 0.00584701 0.0244517
-4 0.00883045 0.0446613
-3 0.0139865 0.073373
-2 0.0237655 0.106548
-1 0.0433796 0.136899
0 0.079357 0.157477
1 0.127002 0.153595
2 0.16327 0.122901
3 0.166462 0.0800905
4 0.137749 0.0435513
5 0.0960238 0.0206746
6 0.0584139 0.00881223
7 0.0318095 0.00339896
8 0.0156967 0.0011755
9 0.00706168 0.000362369
10 0.00291987 0.000101137
11 0.00112801 2.63058e-05
12 0.00041833 6.53797e-06
13 0.00015406 1.5592e-06
14 5.89776e-05 3.53235e-07
15 2.45303e-05 7.6848e-08
16 1.13368e-05 1.82898e-08
17 5.11845e-06 6.54048e-09
18 1.54184e-06 2.15641e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp0.txt <==
-18 0.000301193 5.33342e-07
-17 0.000451758 4.86421e-07
-16 0.000373513 8.73535e-07
-15 0.000290214 2.60937e-06
-14 0.000460457 7.23784e-06
-13 0.000707369 2.13289e-05
-12 0.000867069 5.9873e-05
-11 0.00100379 0.000155148
-10 0.00128896 0.000383933
-9 0.0016861 0.000969283
-8 0.0022285 0.00237889
-7 0.00293388 0.00564413
-6 0.00404888 0.012263
-5 0.00583948 0.0243877
-4 0.00887958 0.0449476
-3 0.0140055 0.0727138
-2 0.0237678 0.107743
-1 0.0433494 0.134915
0 0.0793424 0.159488
1 0.126889 0.152505
2 0.163252 0.123442
3 0.1665 0.0798137
4 0.137761 0.0435615
5 0.0960388 0.0207042
6 0.0584332 0.00882879
7 0.0318174 0.00338864
8 0.0156994 0.00117452
9 0.00706263 0.000362936
10 0.00291977 0.000101546
11 0.00112735 2.63503e-05
12 0.000418106 6.55862e-06
13 0.000154011 1.55109e-06
14 5.90261e-05 3.56068e-07
15 2.45297e-05 7.76954e-08
16 1.13323e-05 1.82446e-08
17 5.11217e-06 6.54503e-09
18 1.54212e-06 2.15332e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp1.txt <==
-18 0.000298889 3.66713e-07
-17 0.000449296 4.50322e-07
-16 0.000371721 7.82569e-07
-15 0.000289446 2.53925e-06
-14 0.000458979 7.02445e-06
-13 0.000706782 2.15293e-05
-12 0.000864294 5.95857e-05
-11 0.0010021 0.000154247
-10 0.00128081 0.000385466
-9 0.00167968 0.000960961
-8 0.00222425 0.00239152
-7 0.00293501 0.00562689
-6 0.00404426 0.0122873
-5 0.00585453 0.0245157
-4 0.00878132 0.044375
-3 0.0139675 0.0740322
-2 0.0237633 0.105352
-1 0.0434098 0.138883
0 0.0793716 0.155465
1 0.127116 0.154686
2 0.163288 0.12236
3 0.166424 0.0803673
4 0.137736 0.0435411
5 0.0960088 0.0206451
6 0.0583945 0.00879567
7 0.0318017 0.00340929
8 0.0156941 0.00117648
9 0.00706073 0.000361801
10 0.00291998 0.000100727
11 0.00112867 2.62613e-05
12 0.000418554 6.51732e-06
13 0.000154108 1.5673e-06
14 5.89291e-05 3.50401e-07
15 2.4531e-05 7.60005e-08
16 1.13413e-05 1.8335e-08
17 5.12473e-06 6.53593e-09
18 1.54156e-06 2.1595e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp2+3.txt <==
-18 0.00108028 1.64471e-05
-17 0.00144314 1.04328e-05
-16 0.00224044 6.88294e-06
-15 0.00367403 1.55237e-05
-14 0.00646105 3.14063e-05
-13 0.0121929 7.77635e-05
-12 0.0237739 0.000304465
-11 0.0445859 0.000931197
-10 0.0763175 0.00280409
-9 0.113791 0.00783765
-8 0.143946 0.0188795
-7 0.155136 0.0408187
-6 0.143759 0.070287
-5 0.114289 0.106206
-4 0.0776474 0.129057
-3 0.0444659 0.144543
-2 0.02137 0.144845
-1 0.00885129 0.124671
0 0.00322322 0.0903868
1 0.00104631 0.0565585
2 0.000283979 0.0310032
3 8.40053e-05 0.0169564
4 6.41586e-05 0.00839459
5 7.28976e-05 0.00342173
6 7.0402e-05 0.00133865
7 5.51512e-05 0.000413848
8 3.61805e-05 0.000128066
9 2.03166e-05 4.03207e-05
10 1.0008e-05 1.11329e-05
11 4.54713e-06 3.12695e-06
12 2.03241e-06 7.66104e-07
13 9.19578e-07 1.81063e-07
14 4.23905e-07 4.50256e-08
15 2.11036e-07 1.23596e-08
16 1.24851e-07 4.7563e-09
17 5.91393e-08 2.40414e-09
18 4.88365e-08 1.22795e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp2.txt <==
-18 0.00108339 2.37337e-05
-17 0.00145759 1.20561e-05
-16 0.00225653 7.74141e-06
-15 0.00369005 1.58235e-05
-14 0.00648841 4.33711e-05
-13 0.0122333 5.21292e-05
-12 0.0238057 0.000329485
-11 0.0445943 0.000975922
-10 0.0763753 0.0026773
-9 0.113846 0.00773848
-8 0.144042 0.0198418
-7 0.155117 0.0381099
-6 0.143769 0.0752568
-5 0.114452 0.0998498
-4 0.0772588 0.134873
-3 0.0444798 0.140893
-2 0.021379 0.145709
-1 0.00880449 0.125697
0 0.00319493 0.0893133
1 0.00102039 0.056378
2 0.000279899 0.0323059
3 7.79384e-05 0.0156451
4 5.64712e-05 0.00900649
5 6.34781e-05 0.00335459
6 5.95928e-05 0.00126148
7 4.77479e-05 0.000453816
8 3.22431e-05 0.00011657
9 1.80817e-05 4.25604e-05
10 8.91313e-06 1.13177e-05
11 4.25191e-06 2.86153e-06
12 1.96754e-06 7.97135e-07
13 8.3911e-07 1.79625e-07
14 3.70789e-07 4.90592e-08
15 2.06219e-07 1.25439e-08
16 1.29384e-07 4.24122e-09
17 5.63615e-08 2.28272e-09
18 4.68816e-08 1.18611e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp4+5.txt <==
-18 0.00133512 2.95312e-06
-17 0.00183829 8.02546e-06
-16 0.00147411 2.05783e-05
-15 0.00134668 6.63925e-05
-14 0.00198719 0.000205739
-13 0.00283274 0.000628289
-12 0.00344921 0.00177467
-11 0.00409287 0.00436944
-10 0.00557193 0.00951894
-9 0.00718667 0.0183679
-8 0.0101819 0.0324851
-7 0.0145624 0.0517844
-6 0.0236157 0.0791344
-5 0.0417526 0.107591
-4 0.071253 0.133312
-3 0.103393 0.123782
-2 0.122529 0.079658
-1 0.115835 0.0344736
0 0.0824765 0.0146343
1 0.0368425 0.0274984
2 0.00773139 0.055409
3 0.0131669 0.0697119
4 0.0417401 0.0631735
5 0.066926 0.0445615
6 0.0725304 0.0258645
7 0.0602184 0.0130436
8 0.0406884 0.0057038
9 0.0232336 0.00217594
10 0.0115457 0.000733895
11 0.00514382 0.000222853
12 0.00211917 6.25059e-05
13 0.000838058 1.63043e-05
14 0.000331329 3.92769e-06
15 0.000137154 8.61281e-07
16 6.02704e-05 1.67847e-07
17 2.59138e-05 3.12456e-08
18 7.42287e-06 6.36031e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp4.txt <==
-18 0.00133313 3.09649e-06
-17 0.00182903 8.17269e-06
-16 0.00147614 2.11743e-05
-15 0.00135599 6.6014e-05
-14 0.0019932 0.000206619
-13 0.00281153 0.000626341
-12 0.00342994 0.00177778
-11 0.00410599 0.00438732
-10 0.00557623 0.00951821
-9 0.00713539 0.0184515
-8 0.0101488 0.0323337
-7 0.014456 0.0527215
-6 0.0235597 0.0774093
-5 0.0414294 0.111476
-4 0.071899 0.127509
-3 0.103575 0.128813
-2 0.122494 0.0785127
-1 0.116008 0.0330107
0 0.0824802 0.0153689
1 0.0367398 0.0283009
2 0.00772193 0.053393
3 0.0131399 0.0708425
4 0.0417564 0.0632253
5 0.0669502 0.044113
6 0.072467 0.0260245
7 0.0601301 0.0129532
8 0.0406222 0.00571306
9 0.0231959 0.0021771
10 0.0115295 0.000731224
11 0.00513729 0.000221858
12 0.00211597 6.24094e-05
13 0.000836221 1.62495e-05
14 0.000330498 3.92168e-06
15 0.000136807 8.5723e-07
16 6.01387e-05 1.65866e-07
17 2.58503e-05 3.0937e-08
18 7.40621e-06 6.29883e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp6+7.txt <==
-18 0.00182167 1.03414e-05
-17 0.00185675 2.60065e-05
-16 0.00187878 5.48745e-05
-15 0.00189398 0.000158969
-14 0.00246637 0.000441001
-13 0.00327369 0.00121116
-12 0.004082 0.0033131
-11 0.00471878 0.00788089
-10 0.00629223 0.016599
-9 0.00787494 0.0303752
-8 0.0110238 0.0489456
-7 0.016645 0.0693865
-6 0.0292853 0.087376
-5 0.0560075 0.0875912
-4 0.0923111 0.0604245
-3 0.102846 0.0284119
-2 0.0608591 0.0370744
-1 0.0159833 0.0724288
0 0.0304687 0.0666814
1 0.071415 0.0277738
2 0.068709 0.0194059
3 0.0266623 0.0483658
4 0.00457101 0.0763895
5 0.0279681 0.0794175
6 0.0676702 0.0613272
7 0.0873025 0.0373498
8 0.0785764 0.0188571
9 0.0550658 0.00815205
10 0.0319749 0.00309195
11 0.0160716 0.00104547
12 0.00726562 0.000317574
13 0.00306377 8.74322e-05
14 0.00125254 2.19844e-05
15 0.000514951 5.02855e-06
16 0.000216126 1.00741e-06
17 8.74333e-05 1.67536e-07
18 2.35547e-05 2.49752e-08


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp6.txt <==
-18 0.00181344 9.1401e-06
-17 0.00187053 2.47804e-05
-16 0.00188381 5.34964e-05
-15 0.0018776 0.000160914
-14 0.00244725 0.000441102
-13 0.00330646 0.00121572
-12 0.00411746 0.00331886
-11 0.00468875 0.00788346
-10 0.00625911 0.0166008
-9 0.00790193 0.0305425
-8 0.0110301 0.04917
-7 0.0167343 0.0691091
-6 0.0292587 0.087235
-5 0.0565765 0.0877594
-4 0.0921657 0.0620154
-3 0.102988 0.0284803
-2 0.06128 0.0368506
-1 0.0157366 0.0705785
0 0.0303887 0.0690623
1 0.0711732 0.0263663
2 0.0686027 0.0186361
3 0.0267126 0.0486689
4 0.00457391 0.0765315
5 0.0279713 0.0790473
6 0.0676046 0.0614395
7 0.0871782 0.0372904
8 0.0784626 0.018776
9 0.0549949 0.00816656
10 0.0319393 0.0030867
11 0.0160546 0.00104696
12 0.00725675 0.00031691
13 0.00305936 8.73981e-05
14 0.00125061 2.20095e-05
15 0.000514104 5.03464e-06
16 0.00021567 1.0116e-06
17 8.72238e-05 1.67702e-07
18 2.34969e-05 2.49427e-08


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp8+9.txt <==
-18 0.00518524 4.14096e-05
-17 0.00618118 4.92653e-05
-16 0.00833877 4.69916e-05
-15 0.0129854 0.000202075
-14 0.0224455 0.000509079
-13 0.0404242 0.0014198
-12 0.0676668 0.00376515
-11 0.0930119 0.00961195
-10 0.0996497 0.0225649
-9 0.0797961 0.0410991
-8 0.0419367 0.0782744
-7 0.021294 0.0920933
-6 0.0472153 0.11652
-5 0.099772 0.0738968
-4 0.129757 0.0573496
-3 0.0984163 0.0553314
-2 0.0525933 0.087595
-1 0.0304298 0.120397
0 0.0204782 0.0887309
1 0.00900723 0.027446
2 0.00413488 0.0375526
3 0.00232584 0.0405224
4 0.000989551 0.0287144
5 0.000210006 0.00725158
6 0.000290652 0.00531304
7 0.000873461 0.00175614
8 0.00130839 0.000939682
9 0.00127732 0.000757613
10 0.000934759 0.000164311
11 0.000554863 5.44402e-05
12 0.000283561 2.00694e-05
13 0.000132159 6.76997e-06
14 5.88326e-05 2.29481e-06
15 2.52202e-05 4.29223e-07
16 1.04647e-05 8.10197e-08
17 4.1942e-06 1.82024e-08
18 1.25671e-06 3.95404e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Fourier_optimal_resp8.txt <==
-18 0.00510698 6.95371e-05
-17 0.00613809 6.04578e-05
-16 0.00826159 3.77285e-05
-15 0.012849 0.000177424
-14 0.0221411 0.000629902
-13 0.0397144 0.00123334
-12 0.0664915 0.00373961
-11 0.0914766 0.010062
-10 0.0976249 0.0216021
-9 0.0777234 0.0392843
-8 0.040885 0.084142
-7 0.0206241 0.0811545
-6 0.0457743 0.121841
-5 0.0966686 0.0725979
-4 0.129846 0.051964
-3 0.10081 0.0522225
-2 0.0541191 0.0827236
-1 0.0316393 0.124791
0 0.0223497 0.099169
1 0.00954696 0.0262793
2 0.00510776 0.0361091
3 0.00352686 0.0411667
4 0.00163777 0.0309599
5 0.000332601 0.006419
6 0.000461247 0.00633804
7 0.00145217 0.00249438
8 0.00218906 0.0012576
9 0.00213969 0.00108631
10 0.00156625 0.000257247
11 0.000930274 8.44505e-05
12 0.000476127 3.17668e-05
13 0.000222051 1.04843e-05
14 9.85927e-05 3.51811e-06
15 4.21628e-05 6.82615e-07
16 1.75309e-05 1.26079e-07
17 7.04622e-06 2.59132e-08
18 2.02786e-06 4.95957e-09


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/Gain.txt <==
0 0 20 462.6205607591855
1 0 20 462.5781303594488
2 0 20 364.7233411632213
3 0 20 364.7035941802726
4 0 20 344.3437138502948
5 0 20 344.2764164269609
6 0 20 286.3597606530122
7 0 20 286.3412528340409
8 0 20 232.8648508449367
9 0 20 232.7144632235477

==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp0+1_snap-100.txt <==
0 -0.0259948 0.00108321 0.0125345 0.00699288 0.0848285 0.118444 0.151025 -0.0519206
0.0628319 -0.0252966 7.26174e-05 0.0093342 0.00727123 0.0601391 0.10685 0.145343 -0.0322094
0.125664 -0.0229857 -0.00072087 0.00616627 0.007056 0.0432825 0.0945633 0.135923 -0.0182938
0.188496 -0.0194952 -0.00129227 0.00325611 0.00633129 0.0312313 0.0816575 0.123274 -0.00864359
0.251327 -0.0155078 -0.00165181 0.000896718 0.00524791 0.0219498 0.068454 0.108756 -0.00208147
0.314159 -0.0116483 -0.00180596 -0.000678603 0.00404494 0.0148461 0.0556505 0.0940796 0.00220931
0.376991 -0.0082946 -0.00176087 -0.00142375 0.00293116 0.0102836 0.0440355 0.0803063 0.00465245
0.439823 -0.00558807 -0.00154851 -0.00150688 0.00201614 0.00847733 0.0340895 0.0674311 0.00544823
0.502655 -0.00354548 -0.00123922 -0.00120649 0.00132246 0.00873689 0.0258401 0.0549578 0.00488328
0.565487 -0.00213164 -0.000916242 -0.000761026 0.000836921 0.0096877 0.0190622 0.0428373 0.0035033
0.628319 -0.00125334 -0.000631975 -0.000293628 0.000539848 0.0101662 0.0135775 0.0317992 0.00197604
0.69115 -0.000745923 -0.000390403 0.000148455 0.000395992 0.00988686 0.00935467 0.022788 0.000778323
0.753982 -0.000423391 -0.000173519 0.000514025 0.000341189 0.00929706 0.00636387 0.0161405 1.19289e-05
0.816814 -0.000169005 1.76683e-05 0.000727656 0.000300491 0.00887499 0.00440174 0.011349 -0.00049017
0.879646 2.26553e-05 0.000152344 0.000746322 0.00023002 0.00861232 0.0031058 0.00758939 -0.000898953
0.942478 9.91715e-05 0.000200061 0.000616872 0.000140512 0.00812535 0.00214479 0.00442261 -0.00122927
1.00531 4.59209e-05 0.000167648 0.000457189 7.57977e-05 0.0071559 0.00137878 0.00198334 -0.00140064
1.06814 -7.22524e-05 0.000102208 0.000370759 6.59969e-05 0.00588832 0.000832219 0.000579584 -0.00139358
1.13097 -0.00015808 5.69596e-05 0.000377662 0.000100335 0.00480025 0.00053523 0.000212799 -0.00130285
1.19381 -0.000158701 5.50221e-05 0.00042478 0.000141364 0.00428136 0.000418492 0.000504739 -0.00123923
1.25664 -9.09278e-05 8.44791e-05 0.000452549 0.000159161 0.00443026 0.000362132 0.00100088 -0.00121183
1.31947 1.23403e-07 0.000121959 0.00044329 0.000148662 0.00515568 0.000315406 0.00143642 -0.00113357
1.3823 9.13325e-05 0.00015441 0.000410309 0.000118754 0.00635259 0.000333414 0.00168816 -0.00093906
1.44513 0.000185296 0.000178629 0.000359418 7.45886e-05 0.00789824 0.000486122 0.00156089 -0.000675599
1.50796 0.000277305 0.00018881 0.000278609 1.66711e-05 0.00949388 0.000744865 0.000748993 -0.000465961
1.5708 0.000339674 0.000175042 0.000165175 -4.67054e-05 0.0106002 0.000971949 -0.00092286 -0.000388788
1.63363 0.000348596 0.00013662 4.63476e-05 -9.64344e-05 0.0106227 0.00101955 -0.00322951 -0.000406411
1.69646 0.000317365 9.01728e-05 -4.22588e-05 -0.000118674 0.00922784 0.000830348 -0.00555199 -0.00040572
1.75929 0.000286463 5.62884e-05 -9.80195e-05 -0.000121527 0.0065285 0.000447414 -0.00718364 -0.000293445
1.82212 0.000274791 3.64887e-05 -0.000157613 -0.000128137 0.00301166 -4.95431e-05 -0.00767197 -4.57352e-05
1.88496 0.000250571 9.14375e-06 -0.000251904 -0.000149127 -0.000688673 -0.000594536 -0.00694395 0.000315567
1.94779 0.000163925 -4.5869e-05 -0.000358691 -0.000165358 -0.00398915 -0.00112684 -0.0052092 0.000762128
2.01062 1.01238e-05 -0.000118896 -0.000413373 -0.000144632 -0.00644869 -0.00156385 -0.00281661 0.00125786
2.07345 -0.000150296 -0.000172537 -0.000373707 -7.77889e-05 -0.00780315 -0.00181545 -0.000186036 0.00173247
2.13628 -0.000244418 -0.000176191 -0.000268275 5.76401e-06 -0.00799605 -0.00183682 0.00222401 0.00208567
2.19911 -0.000258128 -0.000137148 -0.000170486 6.33375e-05 -0.00718581 -0.00165915 0.0039984 0.00223675
2.26195 -0.000244771 -9.28581e-05 -0.000123116 7.97734e-05 -0.00569188 -0.00136051 0.00488456 0.00217024
2.32478 -0.00025878 -7.10625e-05 -9.8171e-05 7.88305e-05 -0.00390341 -0.00101215 0.00485569 0.00192827
2.38761 -0.000289529 -6.18537e-05 -4.02132e-05 9.15469e-05 -0.00220949 -0.000661459 0.00407802 0.00156498
2.45044 -0.000274557 -3.4109e-05 5.4972e-05 0.000117071 -0.00095333 -0.00035851 0.00284362 0.00112331
2.51327 -0.00018108 2.14603e-05 0.000119879 0.000122018 -0.00035023 -0.000169651 0.00152685 0.000658452
2.57611 -6.11979e-05 7.30349e-05 8.35926e-05 8.1638e-05 -0.000361769 -0.000136543 0.000521835 0.000260906
2.63894 -9.12183e-06 7.81723e-05 -4.49112e-05 1.65306e-05 -0.00064874 -0.000219142 8.8691e-05 2.24799e-05
2.70177 -5.90886e-05 3.30645e-05 -0.000177793 -2.02905e-05 -0.000744628 -0.00030321 0.000169165 -3.82316e-05
2.7646 -0.000137498 -1.59636e-05 -0.00024323 2.91009e-06 -0.00039922 -0.000291141 0.000372198 -6.11297e-06
2.82743 -0.000131953 -1.72921e-05 -0.000274072 5.9473e-05 0.000190226 -0.000192259 0.000248493 -2.15985e-06
2.89027 -1.21882e-05 2.9015e-05 -0.000386285 8.78858e-05 0.000523024 -0.000110735 -0.000318737 -7.31521e-05
2.9531 0.000126503 6.43682e-05 -0.000657811 5.58119e-05 0.000246118 -0.000132132 -0.000972331 -0.000153498
3.01593 0.000151051 2.72134e-05 -0.00103071 -2.01148e-06 -0.00048878 -0.000225215 -0.00117619 -0.000146306
3.07876 2.38731e-05 -8.35509e-05 -0.00134391 -1.46938e-05 -0.00112007 -0.000268831 -0.000708216 -4.08956e-05
3.14159 -0.000156902 -0.000203172 -0.00147102 5.38998e-05 -0.00115528 -0.000181863 0.000117262 6.13792e-05
3.20442 -0.000254384 -0.000260992 -0.00142645 0.000166522 -0.000580378 -1.9961e-05 0.000719264 4.50215e-05
3.26726 -0.000228038 -0.000245481 -0.00133418 0.000246533 0.000182731 6.50357e-05 0.000741832 -9.92473e-05
3.33009 -0.000168225 -0.000208958 -0.00129412 0.000250336 0.000687422 -3.78278e-05 0.000284173 -0.000254119
3.39292 -0.000197081 -0.000209263 -0.0012847 0.000205217 0.000797721 -0.000302079 -0.000313863 -0.000265398
3.45575 -0.000340499 -0.000249873 -0.00119763 0.00017644 0.000635068 -0.000587705 -0.000837027 -3.77186e-05
3.51858 -0.000501298 -0.000278912 -0.000961849 0.000199971 0.000280385 -0.000726204 -0.00129833 0.000453161
3.58142 -0.000554668 -0.000244732 -0.000625801 0.000249483 -0.00037747 -0.000548904 -0.00172314 0.00120167
3.64425 -0.000463483 -0.00014874 -0.000318342 0.000267241 -0.00149432 0.000174196 -0.00193552 0.00216052
3.70708 -0.000300761 -4.31605e-05 -0.000136228 0.000222568 -0.00307397 0.00179449 -0.00160142 0.0031239
3.76991 -0.000170201 1.92848e-05 -7.3325e-05 0.000137816 -0.00499786 0.00473374 -0.000367691 0.00356727
3.83274 -0.00011546 3.00112e-05 -5.03295e-05 6.044e-05 -0.00713385 0.00930172 0.00224605 0.00253581
3.89557 -0.000102992 2.1698e-05 3.19773e-06 1.50914e-05 -0.00906061 0.0154328 0.00714896 -0.00139623
3.95841 -7.2676e-05 2.79179e-05 0.000102961 -1.61949e-05 -0.00928454 0.0223592 0.0155616 -0.0101129
4.02124 1.64423e-05 4.90351e-05 0.000229874 -7.32544e-05 -0.00462256 0.0281943 0.0279402 -0.0258157
4.08407 0.000192836 5.22313e-05 0.000366683 -0.00018517 0.00922325 0.0294918 0.0423199 -0.0505626
4.1469 0.000504638 -7.03089e-06 0.000494254 -0.000357801 0.0356121 0.0210693 0.0534103 -0.0853849
4.20973 0.00102028 -0.000172459 0.000552858 -0.000582935 0.0745298 -0.00352343 0.053651 -0.12925
4.27257 0.00178674 -0.000493467 0.000423608 -0.000846426 0.121604 -0.0507857 0.0360312 -0.178501
4.3354 0.00279432 -0.00103319 -3.8502e-05 -0.00112175 0.169596 -0.125747 -0.00308132 -0.227372
4.39823 0.00399411 -0.00186011 -0.000953074 -0.00136147 0.21155 -0.230978 -0.0630945 -0.269586
4.46106 0.00535368 -0.00303062 -0.00240075 -0.00150699 0.24352 -0.366764 -0.140886 -0.300321
4.52389 0.00689411 -0.00458588 -0.00445616 -0.00151665 0.265153 -0.5323 -0.233695 -0.317578
4.58673 0.00868072 -0.00657103 -0.0072158 -0.00139028 0.278193 -0.727035 -0.341127 -0.322378
4.64956 0.010804 -0.00905557 -0.0107718 -0.00117318 0.284423 -0.951137 -0.465187 -0.318066
4.71239 0.0134034 -0.012126 -0.0151461 -0.000949247 0.284648 -1.20464 -0.608837 -0.309478
4.77522 0.0167287 -0.0158461 -0.020244 -0.000847029 0.279116 -1.48558 -0.774381 -0.302567
4.83805 0.0211653 -0.0202082 -0.0258561 -0.00106436 0.268621 -1.78805 -0.962431 -0.304461
4.90088 0.0271595 -0.0250973 -0.0316634 -0.00188429 0.25541 -2.10062 -1.17122 -0.323423
4.96372 0.0350586 -0.0302655 -0.0371846 -0.00364576 0.243663 -2.40581 -1.39572 -0.368123
5.02655 0.0449482 -0.0353008 -0.0416813 -0.00665872 0.239718 -2.68044 -1.62663 -0.446004
5.08938 0.0565493 -0.0396018 -0.0441301 -0.0110899 0.251887 -2.89737 -1.84978 -0.560932
5.15221 0.0691657 -0.0424044 -0.0433793 -0.0168578 0.289182 -3.02886 -2.04669 -0.710683
5.21504 0.0816494 -0.0429112 -0.038486 -0.0235653 0.358469 -3.05135 -2.19619 -0.885059
5.27788 0.0924156 -0.0405168 -0.0290984 -0.0304841 0.460776 -2.95097 -2.27689 -1.06567
5.34071 0.0996163 -0.0350488 -0.0157022 -0.0366199 0.588577 -2.72809 -2.27051 -1.22826
5.40354 0.101548 -0.0269131 0.000368066 -0.0408849 0.725878 -2.39936 -2.16617 -1.34756
5.46637 0.097203 -0.0170703 0.0171394 -0.0423723 0.851533 -1.99608 -1.96497 -1.40361
5.5292 0.0867086 -0.00684465 0.0323697 -0.0406523 0.944553 -1.55903 -1.68301 -1.38713
5.59203 0.0714011 0.00237108 0.0440172 -0.0359526 0.98931 -1.13089 -1.35038 -1.30173
5.65487 0.0534637 0.00943288 0.0507329 -0.0291158 0.978991 -0.748204 -1.00502 -1.16225
5.7177 0.0353005 0.0137039 0.0522335 -0.0213357 0.916612 -0.435177 -0.683308 -0.989933
5.78053 0.018924 0.0151792 0.0493676 -0.0137942 0.813693 -0.201032 -0.411506 -0.806834
5.84336 0.0055655 0.0144229 0.0437775 -0.00735919 0.687019 -0.041467 -0.201572 -0.631409
5.90619 -0.00443236 0.0123246 0.0372718 -0.0024467 0.55433 0.0567699 -0.0524758 -0.476281
5.96903 -0.0114785 0.00976722 0.0312108 0.000952406 0.430176 0.110253 0.0450421 -0.34793
6.03186 -0.0164138 0.00735762 0.0262024 0.00314152 0.323412 0.134313 0.10336 -0.24757
6.09469 -0.0200913 0.00533795 0.0221965 0.00454779 0.2371 0.140704 0.13452 -0.172603
6.15752 -0.0229989 0.00368453 0.0188159 0.00555395 0.170345 0.137324 0.148534 -0.118323
6.22035 -0.0251005 0.0022879 0.0156741 0.00637042 0.12056 0.129008 0.152634 -0.0795653


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp0-1_snap-100.txt <==
0 0.00174736 0.000969506 0.0035606 -0.000192506 0.0220476 -0.00628746 -0.0103291 -0.0176924
0.0628319 0.00120829 0.000977365 0.0034993 -2.46762e-05 0.0213964 -0.00341347 -0.00656723 -0.0163061
0.125664 0.00073837 0.000953607 0.00328003 0.000128007 0.020351 -0.00118707 -0.00370734 -0.0148354
0.188496 0.00039255 0.000891756 0.00287521 0.000226276 0.0190084 0.000575746 -0.00144026 -0.013335
0.251327 0.000146628 0.000777288 0.00231372 0.00025545 0.0174494 0.00196195 0.000467667 -0.0118057
0.314159 -5.67427e-05 0.000610681 0.00170304 0.000238047 0.0158185 0.00304012 0.00215741 -0.0102465
0.376991 -0.000238634 0.000421104 0.00118128 0.000213624 0.0142959 0.00386756 0.00363388 -0.00870034
0.439823 -0.000362799 0.00025545 0.000834724 0.000207013 0.0129898 0.00445791 0.00479264 -0.00724308
0.502655 -0.000379295 0.000150609 0.000650949 0.000212883 0.0118738 0.00478088 0.00553428 -0.00593059
0.565487 -0.000284676 0.000111367 0.000545705 0.000206801 0.0108465 0.00481559 0.00586933 -0.00477291
0.628319 -0.000139407 0.000110454 0.000436604 0.00017023 0.00985401 0.00460459 0.00591016 -0.0037687
0.69115 -2.79141e-05 0.000109379 0.000301395 0.000108397 0.00894279 0.00424698 0.00576328 -0.0029585
0.753982 1.37634e-06 8.4629e-05 0.000179088 4.83429e-05 0.00819032 0.00383563 0.00544294 -0.00242767
0.816814 -3.42066e-05 4.17947e-05 0.000122735 1.95446e-05 0.00759174 0.00340412 0.00490202 -0.0022456
0.879646 -7.27676e-05 8.48156e-06 0.000147534 3.11135e-05 0.00702741 0.00293561 0.00414919 -0.00240183
0.942478 -6.01987e-05 1.01854e-05 0.000214726 6.26315e-05 0.00635031 0.00241472 0.00333294 -0.00280521
1.00531 6.76508e-06 4.59743e-05 0.000261211 7.82167e-05 0.0055168 0.00185984 0.00271317 -0.00334324
1.06814 7.88241e-05 8.46263e-05 0.000251462 5.66688e-05 0.00465592 0.00130277 0.00255086 -0.00393602
1.13097 9.68711e-05 8.9331e-05 0.000211493 1.4035e-05 0.00403861 0.000746354 0.00300196 -0.00453393
1.19381 4.92865e-05 5.4194e-05 0.000214075 -5.10093e-06 0.00398162 0.000151427 0.00406029 -0.00508012
1.25664 -2.99742e-06 1.89843e-05 0.000318788 3.26835e-05 0.00473646 -0.000536718 0.00553133 -0.00549951
1.31947 3.7045e-05 4.12173e-05 0.000510812 0.000111063 0.0063927 -0.0013597 0.00701701 -0.00573851
1.3823 0.000224326 0.00014335 0.000694721 0.000166159 0.00881891 -0.00234656 0.00793656 -0.00581138
1.44513 0.000516245 0.000283262 0.000761243 0.000136597 0.0116694 -0.00352771 0.0076161 -0.00579677
1.50796 0.000797955 0.000382767 0.000677809 2.02406e-05 0.0144534 -0.00492568 0.00542604 -0.00578797
1.5708 0.000978717 0.000395464 0.000518836 -0.000118805 0.0165979 -0.00652395 0.00090407 -0.0058577
1.63363 0.00107579 0.000350962 0.0003953 -0.000207772 0.0174278 -0.00826346 -0.00615281 -0.00607648
1.69646 0.00119893 0.000326765 0.000338415 -0.000237549 0.0161001 -0.0100997 -0.0155632 -0.00654238
1.75929 0.0014351 0.000366968 0.000249552 -0.000277078 0.0116753 -0.0120727 -0.0265593 -0.00734231
1.82212 0.00173602 0.000424787 -2.05424e-05 -0.000407021 0.00350566 -0.0142884 -0.0376277 -0.00843379
1.88496 0.00192427 0.000391549 -0.000522676 -0.000630111 -0.00814745 -0.016771 -0.0466553 -0.00955066
1.94779 0.00183024 0.000194188 -0.00112909 -0.000846214 -0.0216773 -0.0192812 -0.0515454 -0.0102616
2.01062 0.00144255 -0.000127351 -0.0016092 -0.000924278 -0.0343467 -0.0212794 -0.0511088 -0.0101932
2.07345 0.000930246 -0.000438998 -0.00180378 -0.00081048 -0.043246 -0.0221237 -0.0457031 -0.00926855
2.13628 0.000509695 -0.00061527 -0.00174135 -0.000573313 -0.0465188 -0.0214039 -0.0371389 -0.00776867
2.19911 0.000276526 -0.000633244 -0.00159066 -0.000343503 -0.0441098 -0.0191772 -0.0278383 -0.00616037
2.26195 0.000156811 -0.000573509 -0.00149796 -0.000205653 -0.0375788 -0.015939 -0.019768 -0.00482337
2.32478 1.53798e-05 -0.000533226 -0.00146572 -0.000142085 -0.0291776 -0.0123617 -0.0138082 -0.00388376
2.38761 -0.000192325 -0.000538464 -0.00138301 -7.50756e-05 -0.0208478 -0.00900155 -0.00984457 -0.00325045
2.45044 -0.000372996 -0.000537115 -0.0011641 4.27237e-05 -0.0137192 -0.00615801 -0.00731782 -0.00277397
2.51327 -0.000387035 -0.000469321 -0.000848638 0.000181571 -0.00819754 -0.00391361 -0.00571703 -0.00236954
2.57611 -0.000171747 -0.000337176 -0.000565346 0.000272009 -0.00429854 -0.00224368 -0.00471627 -0.00202339
2.63894 0.000233824 -0.000204022 -0.000406454 0.000279152 -0.00186093 -0.00107998 -0.00405755 -0.00173213
2.70177 0.000778432 -0.000131507 -0.000347398 0.000233739 -0.000567313 -0.000313009 -0.0034687 -0.00147217
2.7646 0.00149381 -0.000125326 -0.000289708 0.00019117 4.76427e-05 0.000203621 -0.00275027 -0.00123136
2.82743 0.00248384 -0.000144836 -0.000172037 0.00016653 0.000458604 0.000602986 -0.00190609 -0.00104826
2.89027 0.00381327 -0.00015984 -2.96264e-05 0.000114743 0.000952403 0.000939977 -0.00113074 -0.000996511
2.9531 0.00540887 -0.000189475 5.05443e-05 -2.70269e-05 0.00155321 0.00117603 -0.000641731 -0.00112023
3.01593 0.00706975 -0.000282655 1.50239e-05 -0.000282474 0.00213064 0.00123189 -0.000523204 -0.00138432
3.07876 0.00856754 -0.000465333 -0.00012958 -0.000621098 0.00256063 0.00106034 -0.000721318 -0.00168624
3.14159 0.00973213 -0.000713268 -0.000368101 -0.000990277 0.00277903 0.000679772 -0.00114715 -0.00191012
3.20442 0.0104535 -0.00097624 -0.000728259 -0.00134995 0.00272322 0.000159264 -0.00173171 -0.00197013
3.26726 0.0106373 -0.00122129 -0.00125371 -0.00167134 0.0023005 -0.000408055 -0.00236875 -0.00181921
3.33009 0.010203 -0.0014448 -0.0019178 -0.00191114 0.00147528 -0.000914826 -0.0028508 -0.00144708
3.39292 0.00915369 -0.00164348 -0.00257844 -0.00200564 0.00039145 -0.00124611 -0.00293443 -0.000894224
3.45575 0.00764283 -0.00178413 -0.00304205 -0.00190612 -0.000637141 -0.00131077 -0.00251469 -0.00026844
3.51858 0.00594557 -0.0018137 -0.0031892 -0.00162487 -0.00130937 -0.00109054 -0.00173221 0.000274678
3.58142 0.00433483 -0.00170385 -0.00304386 -0.00124165 -0.00153481 -0.000662126 -0.000877492 0.000594218
3.64425 0.00296376 -0.00148241 -0.00272305 -0.000857351 -0.00144963 -0.000162059 -0.000165644 0.000622572
3.70708 0.00185447 -0.00121623 -0.00232603 -0.000535809 -0.00123137 0.000277148 0.000400196 0.000365732
3.76991 0.000984419 -0.000961824 -0.001879 -0.000285907 -0.000898582 0.000554504 0.0009446 -0.000151251
3.83274 0.000365024 -0.000734219 -0.00138151 -9.25255e-05 -0.000288786 0.000559898 0.0015075 -0.0009272
3.89557 2.78684e-05 -0.000522592 -0.000884086 4.49767e-05 0.000782845 0.000105609 0.00191271 -0.00195363
3.95841 -5.30608e-05 -0.00032896 -0.000493784 0.000110283 0.00235144 -0.00109548 0.00181591 -0.00311722
4.02124 2.72708e-06 -0.000182698 -0.000291483 0.000101597 0.00425021 -0.00336925 0.000837899 -0.00410602
4.08407 4.79333e-05 -0.000113886 -0.000252209 5.47046e-05 0.00613924 -0.00696851 -0.00135602 -0.00438087
4.1469 1.61497e-05 -0.000117243 -0.000264803 2.54297e-05 0.00749503 -0.011967 -0.00503041 -0.00321475
4.20973 -4.20772e-05 -0.000150047 -0.000240923 4.72171e-05 0.00755799 -0.0181875 -0.0102838 0.000233137
4.27257 -3.995e-05 -0.000169179 -0.000202594 0.000109837 0.00539484 -0.0251653 -0.0168412 0.00682129
4.3354 2.8205e-05 -0.000167958 -0.000255197 0.000183281 0.000195401 -0.0321638 -0.0239089 0.0172922
4.39823 5.44344e-05 -0.000173065 -0.000472427 0.000261408 -0.00833082 -0.0382917 -0.0303406 0.0321144
4.46106 -9.66721e-05 -0.000205767 -0.000812897 0.000378345 -0.0197974 -0.0427433 -0.0351325 0.0513857
4.52389 -0.000472457 -0.000250817 -0.00115474 0.000580855 -0.0334456 -0.0450881 -0.0379273 0.0748992
4.58673 -0.00100401 -0.000267529 -0.0014117 0.000887743 -0.0487458 -0.0454497 -0.0391118 0.102371
4.64956 -0.0015873 -0.000231442 -0.00161348 0.00128005 -0.065831 -0.0444576 -0.0394066 0.133671
4.71239 -0.00218318 -0.000162997 -0.00187712 0.00173038 -0.0854073 -0.0430112 -0.0392896 0.16884
4.77522 -0.00283367 -0.000115814 -0.00231149 0.00223653 -0.108221 -0.0420452 -0.0387476 0.207803
4.83805 -0.00358673 -0.0001415 -0.00295783 0.00282106 -0.134513 -0.0424662 -0.0375452 0.249915
4.90088 -0.00441442 -0.000270175 -0.00381553 0.00349614 -0.16384 -0.0452503 -0.0357376 0.293608
4.96372 -0.00520426 -0.000523011 -0.00490204 0.0042294 -0.195228 -0.0515112 -0.0339739 0.336319
5.02655 -0.00581523 -0.000932977 -0.00626082 0.00494203 -0.227346 -0.0623355 -0.0333849 0.374696
5.08938 -0.00612519 -0.00153909 -0.00789691 0.00553451 -0.258429 -0.078363 -0.0352286 0.404954
5.15221 -0.00602505 -0.00234953 -0.00970572 0.00591027 -0.286061 -0.0993056 -0.0405847 0.4233
5.21504 -0.00539575 -0.00330572 -0.0114705 0.00598067 -0.307172 -0.123666 -0.0501778 0.426486
5.27788 -0.00413642 -0.00428215 -0.0129318 0.00566695 -0.318488 -0.148813 -0.0641683 0.412505
5.34071 -0.00225296 -0.0051238 -0.0138646 0.00492401 -0.317325 -0.171408 -0.0818036 0.381314
5.40354 6.69346e-05 -0.00569154 -0.0141059 0.00378349 -0.302378 -0.188049 -0.101124 0.335247
5.46637 0.00247686 -0.0058885 -0.0135509 0.00238021 -0.274177 -0.196007 -0.119111 0.278815
5.5292 0.00459589 -0.0056683 -0.0121713 0.000927382 -0.23513 -0.193886 -0.132448 0.217854
5.59203 0.00614718 -0.00504363 -0.0100712 -0.000354548 -0.189197 -0.182009 -0.138615 0.158309
5.65487 0.00701885 -0.00409997 -0.00752415 -0.00131102 -0.141257 -0.162355 -0.136698 0.105097
5.7177 0.00723425 -0.00299365 -0.00491722 -0.00188456 -0.0961864 -0.137988 -0.127494 0.0614067
5.78053 0.00689501 -0.00191261 -0.00260818 -0.00209818 -0.0578375 -0.112191 -0.112959 0.0284965
5.84336 0.00615549 -0.00100907 -0.000786555 -0.00202081 -0.0282427 -0.0876621 -0.0954359 0.0059204
5.90619 0.00522003 -0.000345772 0.000558927 -0.00174422 -0.00743546 -0.0660979 -0.0770927 -0.00798943
5.96903 0.00431079 0.000105675 0.00155316 -0.00137269 0.00603074 -0.0482267 -0.05967 -0.0155045
6.03186 0.00358852 0.000416785 0.00231217 -0.00100684 0.0141763 -0.0341081 -0.044403 -0.0188822
6.09469 0.00307919 0.000645573 0.00288362 -0.000714537 0.0188087 -0.0234293 -0.0319623 -0.0199066
6.15752 0.00268009 0.000813219 0.00327198 -0.000507453 0.0211871 -0.0156699 -0.0224325 -0.0197112
6.22035 0.00225555 0.000919719 0.00348852 -0.000348757 0.0220958 -0.0101819 -0.0154248 -0.0188812


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp0_snap-100.txt <==
0 -0.0171456 0.00145149 0.0113809 0.00480859 0.0755729 0.0793067 0.0994871 -0.0492239
0.0628319 -0.017033 0.000742449 0.00907466 0.00512409 0.0576543 0.0731409 0.0981292 -0.0343056
0.125664 -0.0157313 0.000164569 0.00667955 0.00507986 0.0449957 0.0660269 0.0934905 -0.0234259
0.188496 -0.0135076 -0.000283209 0.0043355 0.0046369 0.0355249 0.0581477 0.0861497 -0.0155412
0.251327 -0.010862 -0.000618384 0.00227012 0.00389146 0.0278594 0.0497916 0.077233 -0.0098197
0.314159 -0.00827673 -0.000845187 0.000724385 0.00302853 0.0216832 0.0415005 0.0680498 -0.00568312
0.376991 -0.00603391 -0.000947357 -0.00017145 0.0022237 0.0173803 0.0338726 0.0593547 -0.00286229
0.439823 -0.0042079 -0.000914329 -0.000475286 0.00157201 0.0151796 0.0272571 0.0510699 -0.00126915
0.502655 -0.00277524 -0.000769767 -0.000392826 0.00108565 0.0145739 0.0216523 0.0427744 -0.000740563
0.565487 -0.00170859 -0.000569132 -0.000152255 0.000738023 0.0145199 0.0168841 0.0344408 -0.000897754
0.628319 -0.000984818 -0.000368771 0.000101099 0.0005021 0.0141564 0.0128567 0.0266646 -0.0012676
0.69115 -0.000547185 -0.000198714 0.000318092 0.000356657 0.0133146 0.00961782 0.0201888 -0.00154161
0.753982 -0.000298409 -6.28547e-05 0.000490105 0.000275441 0.0123654 0.00721214 0.0152618 -0.00170818
0.816814 -0.000143692 4.20467e-05 0.000601317 0.0002263 0.0116437 0.00551957 0.0114912 -0.00193448
0.879646 -3.54348e-05 0.000113721 0.000632052 0.000184649 0.011059 0.00427192 0.00830043 -0.00233401
0.942478 2.75579e-05 0.000148667 0.000588028 0.000143644 0.0102358 0.00322406 0.005484 -0.0028528
1.00531 3.72546e-05 0.000151054 0.000507985 0.000108905 0.00896095 0.00229005 0.00332094 -0.00335443
1.06814 4.64692e-06 0.000132112 0.000439977 8.67377e-05 0.0074559 0.00150967 0.00221356 -0.00376859
1.13097 -4.32815e-05 0.000103443 0.000416595 8.08721e-05 0.00625002 0.000906217 0.00227318 -0.00412723
1.19381 -7.73678e-05 7.72274e-05 0.000451739 9.63524e-05 0.0058428 0.000402993 0.00322796 -0.00446845
1.25664 -6.64152e-05 7.31596e-05 0.000545418 0.000135654 0.00648185 -0.00012345 0.00461897 -0.00474564
1.31947 2.6282e-05 0.000115383 0.000674652 0.000183653 0.00816594 -0.000738429 0.00597748 -0.0048593
1.3823 0.000223204 0.000210548 0.000781374 0.000201463 0.0107279 -0.00142351 0.0068057 -0.00477328
1.44513 0.000496065 0.000326606 0.000792427 0.000149331 0.0138364 -0.00215073 0.00648911 -0.00457666
1.50796 0.000760324 0.000404166 0.00067629 2.61005e-05 0.0169333 -0.00295628 0.00436641 -0.0044222
1.5708 0.000932243 0.000403409 0.000483669 -0.000117034 0.0192319 -0.00392586 -1.32863e-05 -0.00441694
1.63363 0.00100719 0.000344773 0.000312292 -0.000215106 0.0198347 -0.00512222 -0.0066343 -0.00458409
1.69646 0.00107218 0.00029482 0.000209414 -0.000251888 0.0179096 -0.00655443 -0.0149307 -0.00491305
1.75929 0.00121733 0.000299288 0.00010715 -0.000281857 0.0128721 -0.00822029 -0.0238598 -0.00539929
1.82212 0.00142186 0.000326171 -0.000125975 -0.000378414 0.00460844 -0.0101385 -0.0320317 -0.00599593
1.88496 0.00153784 0.000283332 -0.000547711 -0.000551004 -0.00624809 -0.0122793 -0.0379004 -0.0065302
1.94779 0.00141009 0.000104877 -0.00105202 -0.000715289 -0.0181489 -0.0144307 -0.0401316 -0.00671714
2.01062 0.0010272 -0.000174122 -0.00143018 -0.000755834 -0.0288467 -0.0161526 -0.038131 -0.00631827
2.07345 0.000551508 -0.00043242 -0.00153972 -0.000628101 -0.0360972 -0.0169275 -0.0324485 -0.00532881
2.13628 0.00018758 -0.000559647 -0.00142102 -0.000401318 -0.0385478 -0.0164336 -0.0246885 -0.00401848
2.19911 1.30096e-05 -0.00054475 -0.00124532 -0.000198107 -0.0362715 -0.0147335 -0.0168574 -0.00277442
2.26195 -6.21972e-05 -0.000471193 -0.00114628 -8.90102e-05 -0.030597 -0.0122326 -0.0105242 -0.00187604
2.32478 -0.00017211 -0.000427296 -0.00110584 -4.47275e-05 -0.0233918 -0.00945672 -0.0063304 -0.00138273
2.38761 -0.000340722 -0.000424489 -0.00100637 1.16469e-05 -0.016304 -0.00683278 -0.00407756 -0.00119181
2.45044 -0.000457889 -0.000403916 -0.000784271 0.000112992 -0.0103751 -0.00460787 -0.00316374 -0.00116719
2.51327 -0.000401718 -0.000316685 -0.00051531 0.00021467 -0.00604418 -0.0028873 -0.0029629 -0.00120992
2.57611 -0.000164717 -0.000186776 -0.000340651 0.000250066 -0.00329534 -0.00168307 -0.00296592 -0.00124627
2.63894 0.000158888 -8.89893e-05 -0.000319163 0.000209079 -0.00177461 -0.000918617 -0.0028064 -0.0012089
2.70177 0.000508652 -6.96094e-05 -0.000371366 0.000150931 -0.000927682 -0.000435733 -0.00233312 -0.00106801
2.7646 0.000959056 -9.99068e-05 -0.000376844 0.000137235 -0.000248603 -6.18861e-05 -0.00168155 -0.000875026
2.82743 0.00166303 -0.000114642 -0.000315447 0.000159808 0.000458792 0.000290428 -0.0011721 -0.000742759
2.89027 0.00268777 -9.25071e-05 -0.000294094 0.00014328 0.00104328 0.000586363 -0.00102493 -0.000756366
2.9531 0.0039141 -8.84638e-05 -0.000429402 2.03541e-05 0.00127232 0.000738148 -0.00114131 -0.000900658
3.01593 0.00510587 -0.000180625 -0.000718197 -0.000201162 0.00116097 0.000711828 -0.00120165 -0.00108232
3.07876 0.00607505 -0.00038812 -0.00104192 -0.000449572 0.00101863 0.00055968 -0.00101083 -0.00122127
3.14159 0.00677071 -0.000648021 -0.00130045 -0.000662118 0.00114817 0.000352074 -0.000728239 -0.00130726
3.20442 0.00721189 -0.000874855 -0.00152361 -0.000836812 0.00151522 9.85018e-05 -0.000715909 -0.00136125
3.26726 0.00736044 -0.00103716 -0.00182992 -0.00100749 0.00175591 -0.000242551 -0.00115041 -0.00135655
3.33009 0.00709562 -0.00116938 -0.00227117 -0.00117436 0.00152926 -0.000673628 -0.00181488 -0.00120293
3.39292 0.00633328 -0.00131009 -0.00273165 -0.00127309 0.000840871 -0.00109474 -0.00229689 -0.000819977
3.45575 0.00516353 -0.00143826 -0.00299791 -0.00122307 -1.4657e-06 -0.00134243 -0.00237002 -0.000216487
3.51858 0.00384968 -0.0014797 -0.00293523 -0.00100756 -0.000727602 -0.00128463 -0.00214291 0.00051466
3.58142 0.00267298 -0.00137785 -0.00259484 -0.000701571 -0.00135219 -0.000856327 -0.00183893 0.00126989
3.64425 0.00176796 -0.0011534 -0.00215059 -0.000417271 -0.00208169 8.58172e-06 -0.00148574 0.00196794
3.70708 0.00109864 -0.000890526 -0.00174108 -0.000221495 -0.00304434 0.00146487 -0.00084939 0.00246754
3.76991 0.000575739 -0.000666476 -0.0013805 -0.000104716 -0.00416941 0.00373935 0.000407936 0.00241549
3.83274 0.000176469 -0.00049795 -0.00101247 -2.26878e-05 -0.0052486 0.00697322 0.00265416 0.00113746
3.89557 -5.31202e-05 -0.000354186 -0.000622882 4.24746e-05 -0.00585326 0.0109873 0.00640757 -0.00236871
3.95841 -8.89093e-05 -0.000212869 -0.000276354 6.65301e-05 -0.00490245 0.0150357 0.0122878 -0.0093551
4.02124 1.35548e-05 -9.45138e-05 -4.35642e-05 2.00415e-05 -0.000263291 0.017554 0.0203492 -0.0211579
4.08407 0.000170249 -4.35963e-05 8.09458e-05 -9.22528e-05 0.0108629 0.0159264 0.0289659 -0.0388509
4.1469 0.000368253 -8.78746e-05 0.000162246 -0.000235022 0.0304813 0.00643629 0.0342098 -0.0626494
4.20973 0.000691691 -0.000228046 0.000220571 -0.00037881 0.0580448 -0.015352 0.0306652 -0.0912284
4.27257 0.00123517 -0.000468561 0.000156281 -0.000520847 0.0898021 -0.0537055 0.0135694 -0.121396
4.3354 0.00199583 -0.000849337 -0.000207677 -0.000663597 0.12006 -0.11166 -0.019085 -0.148549
4.39823 0.00286275 -0.00143767 -0.00100798 -0.000777861 0.143698 -0.190402 -0.0660686 -0.167918
4.46106 0.00371726 -0.00228847 -0.00227239 -0.000798071 0.158196 -0.289566 -0.124464 -0.176024
4.52389 0.0045408 -0.00342006 -0.0039675 -0.000661709 0.163842 -0.408275 -0.192066 -0.1716
4.58673 0.00542825 -0.00483559 -0.00610056 -0.000355348 0.162244 -0.546229 -0.268869 -0.155569
4.64956 0.00651715 -0.00656691 -0.00875773 7.55664e-05 0.154568 -0.703992 -0.356802 -0.130387
4.71239 0.00793387 -0.00868962 -0.0120372 0.000552342 0.140884 -0.88222 -0.458295 -0.0994462
4.77522 0.00982525 -0.0112867 -0.0159491 0.000982523 0.120841 -1.0802 -0.574969 -0.0670083
4.83805 0.0124299 -0.0143894 -0.0203745 0.00124217 0.0948287 -1.29437 -0.70709 -0.0385699
4.90088 0.0160832 -0.0179375 -0.0250874 0.00113975 0.0647501 -1.51736 -0.853446 -0.0210826
4.96372 0.0211102 -0.0217708 -0.0297598 0.0004127 0.0342487 -1.73759 -1.01095 -0.0224891
5.02655 0.0276712 -0.0256212 -0.0339002 -0.00121389 0.00874798 -1.93943 -1.17381 -0.050422
5.08938 0.0356552 -0.029091 -0.0367887 -0.00392822 -0.00462534 -2.10416 -1.3329 -0.110293
5.15221 0.0446472 -0.0316458 -0.0375368 -0.00774111 0.00220723 -2.21195 -1.47593 -0.20321
5.21504 0.0539195 -0.0326803 -0.0353245 -0.0124342 0.0362723 -2.24507 -1.58842 -0.32426
5.27788 0.0624228 -0.0316777 -0.0297199 -0.0175484 0.100613 -2.19188 -1.65538 -0.46186
5.34071 0.0688463 -0.0284063 -0.0209069 -0.0224124 0.191804 -2.05026 -1.66334 -0.598881
5.40354 0.0718527 -0.023055 -0.0097141 -0.0262346 0.29946 -1.82957 -1.60322 -0.715814
5.46637 0.0704843 -0.0162343 0.00253742 -0.0282787 0.408252 -1.55004 -1.47366 -0.795354
5.5292 0.064562 -0.00884799 0.0142824 -0.0280898 0.501638 -1.2395 -1.28372 -0.8268
5.59203 0.0548349 -0.00188978 0.0240034 -0.0256731 0.565765 -0.928359 -1.05288 -0.80852
5.65487 0.0427676 0.00377093 0.0305532 -0.021515 0.592367 -0.643862 -0.807316 -0.747519
5.7177 0.0300766 0.0075733 0.0334577 -0.0164192 0.580129 -0.405289 -0.573324 -0.656568
5.78053 0.0182568 0.00938086 0.0330639 -0.0112376 0.53447 -0.221482 -0.370852 -0.550368
5.84336 0.00828799 0.00948499 0.0303992 -0.00663266 0.465825 -0.0913081 -0.210016 -0.442287
5.90619 0.000556963 0.00847029 0.0267504 -0.00296343 0.386713 -0.00659588 -0.0916188 -0.342431
5.96903 -0.00506835 0.00698119 0.0231676 -0.000297184 0.308445 0.043859 -0.0103435 -0.256987
6.03186 -0.00906882 0.00549733 0.0201629 0.00150944 0.238711 0.0708557 0.0416892 -0.18841
6.09469 -0.0120294 0.00423099 0.0177344 0.00271052 0.180955 0.0829257 0.0725196 -0.136125
6.15752 -0.0143676 0.00318039 0.0156185 0.00356841 0.135434 0.0860222 0.0891671 -0.0976047
6.22035 -0.0161538 0.00226813 0.01355 0.00425796 0.100873 0.0840229 0.0970213 -0.0696122


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp1_snap-100.txt <==
0 -0.0196167 8.04035e-05 0.00634549 0.00508084 0.0443928 0.0881986 0.114095 -0.024203
0.0628319 -0.0187418 -0.000639753 0.0041259 0.00515899 0.0273952 0.0779683 0.107417 -0.0112453
0.125664 -0.0167755 -0.00118403 0.00204088 0.00489883 0.016215 0.0677057 0.0987335 -0.00244541
0.188496 -0.0140627 -0.00154434 0.000269335 0.00431689 0.00864291 0.0573334 0.0881865 0.0033173
0.251327 -0.0110694 -0.00171764 -0.00100197 0.0035302 0.00318228 0.047017 0.0765716 0.00687606
0.314159 -0.00819648 -0.00170882 -0.00168407 0.00269188 -0.000687568 0.0372012 0.0649988 0.00880755
0.376991 -0.00569643 -0.00154289 -0.00184204 0.00192159 -0.00283717 0.028403 0.0542156 0.00944185
0.439823 -0.00369483 -0.00127559 -0.00165576 0.00127924 -0.00319082 0.0209527 0.044292 0.00897411
0.502655 -0.00223883 -0.00098276 -0.00131341 0.00078459 -0.00221812 0.0148911 0.0349477 0.00764656
0.565487 -0.001306 -0.00072663 -0.000923998 0.000445562 -0.000819412 0.0100739 0.0261403 0.00585217
0.628319 -0.000787667 -0.000524977 -0.000516352 0.000261359 0.000220761 0.00634479 0.0183063 0.00406214
0.69115 -0.000507709 -0.0003534 -0.000108145 0.000203361 0.000667563 0.00361168 0.0120383 0.00264233
0.753982 -0.000300356 -0.000182538 0.000236837 0.000207073 0.00078258 0.00178774 0.00756435 0.00172505
0.816814 -9.53171e-05 -1.706e-05 0.000427744 0.000198659 0.000907396 0.000705422 0.00455867 0.00124127
0.879646 6.74742e-05 0.000101726 0.000423407 0.000140648 0.0011207 0.000120345 0.00243259 0.00106269
0.942478 0.000112692 0.000134263 0.00028436 5.50701e-05 0.00125515 -0.000190874 0.000770512 0.00111436
1.00531 2.76873e-05 8.60361e-05 0.000138577 -1.7105e-06 0.00115902 -0.000340164 -0.000516068 0.00137362
1.06814 -0.000106827 1.2432e-05 8.43556e-05 6.59598e-06 0.000871442 -0.000332733 -0.00139391 0.00179778
1.13097 -0.000180278 -2.289e-05 0.000117499 6.10236e-05 0.000538562 -0.000149287 -0.00197223 0.00228472
1.19381 -0.00014707 5.85553e-07 0.000148991 0.000103566 0.00021195 0.000188844 -0.00251415 0.00271592
1.25664 -6.21762e-05 4.63118e-05 9.45837e-05 8.94328e-05 -0.000216517 0.000635583 -0.00320351 0.00303185
1.31947 -2.61075e-05 5.70927e-05 -4.77455e-05 2.65871e-05 -0.000874705 0.00118448 -0.00394607 0.00325619
1.3823 -9.40407e-05 7.8209e-06 -0.00020111 -3.35204e-05 -0.00174395 0.00189503 -0.00441829 0.00344525
1.44513 -0.000234016 -7.39867e-05 -0.000284133 -4.38468e-05 -0.00266664 0.00283821 -0.00428168 0.00362122
1.50796 -0.000368155 -0.000137148 -0.000282276 -2.52403e-06 -0.00350692 0.00400968 -0.00330717 0.00376323
1.5708 -0.000451872 -0.000155862 -0.000250076 5.09822e-05 -0.00424101 0.0053004 -0.00129183 0.00386711
1.63363 -0.000514205 -0.000151563 -0.000246747 7.87274e-05 -0.00481198 0.00656408 0.00206709 0.00400934
1.69646 -0.000623359 -0.000167296 -0.000269177 8.40572e-05 -0.00485942 0.00772872 0.00707897 0.00433928
1.75929 -0.000812213 -0.000219684 -0.00024577 0.000109991 -0.00363936 0.00885303 0.0137006 0.0049843
1.82212 -0.00103325 -0.000274568 -9.69234e-05 0.000197201 -0.000349316 0.0100684 0.0211819 0.00593125
1.88496 -0.00118348 -0.000270401 0.000191465 0.000340108 0.00527415 0.0114385 0.0280802 0.00697648
1.94779 -0.00117826 -0.000169746 0.000544752 0.000481438 0.0125074 0.0128371 0.0327647 0.00779495
2.01062 -0.00101288 5.97852e-06 0.00084558 0.000551293 0.0197269 0.013941 0.0341477 0.00809715
2.07345 -0.000764059 0.000188416 0.00101122 0.000518091 0.0250619 0.0143601 0.0321854 0.0077789
2.13628 -0.000533238 0.000310476 0.00104162 0.000409469 0.0272397 0.013836 0.0278338 0.00696807
2.19911 -0.000378057 0.000350793 0.00100422 0.00028768 0.0261092 0.0123871 0.022512 0.00593766
2.26195 -0.000283961 0.000339871 0.000972164 0.000201827 0.0225474 0.0103085 0.017432 0.00494523
2.32478 -0.00019386 0.000326799 0.000967006 0.000156211 0.0178716 0.00802533 0.0131974 0.00410973
2.38761 -6.87334e-05 0.000337014 0.000949497 0.00011782 0.0131793 0.00589734 0.00984476 0.00340502
2.45044 6.96068e-05 0.000355679 0.000862013 5.25718e-05 0.00902684 0.00410086 0.00718522 0.0027558
2.51327 0.000145632 0.000347035 0.000684845 -4.21098e-05 0.00554888 0.00264738 0.0051222 0.00214111
2.57611 7.81697e-05 0.000290063 0.000458869 -0.000134613 0.00278372 0.00148997 0.0037039 0.00161524
2.63894 -0.000171789 0.000199542 0.000255649 -0.000185701 0.000857148 0.000608704 0.00293183 0.0012407
2.70177 -0.000592216 0.00011637 0.000119929 -0.000179626 -0.00012538 6.92845e-06 0.00257236 0.00101395
2.7646 -0.00115351 7.73308e-05 3.2865e-05 -0.00013312 -0.00031598 -0.00034985 0.00220792 0.000866381
2.82743 -0.00184965 9.01872e-05 -7.21502e-05 -7.57004e-05 -0.000189772 -0.000562323 0.00152352 0.000739704
2.89027 -0.002705 0.000133541 -0.000252196 -1.8991e-05 -0.000303617 -0.000742966 0.00057417 0.000652913
2.9531 -0.00373519 0.000179494 -0.000500883 5.85758e-05 -0.000924257 -0.000925011 -0.000233769 0.00068358
3.01593 -0.00489226 0.00021911 -0.000739444 0.000198317 -0.00185221 -0.00103033 -0.000461731 0.00087541
3.07876 -0.00604128 0.000269961 -0.000858664 0.000428792 -0.00260265 -0.000939864 9.26448e-06 0.00116344
3.14159 -0.0069926 0.000360692 -0.00077988 0.000738344 -0.00278198 -0.000609268 0.000894071 0.00139406
3.20442 -0.00757164 0.000505756 -0.000493698 0.00107231 -0.002336 -0.000126731 0.0017331 0.00142492
3.26726 -0.00768293 0.000690001 -5.69011e-05 0.00135614 -0.00149749 0.000334526 0.00219952 0.0012162
3.33009 -0.00733353 0.00087387 0.000441006 0.00152839 -0.000557102 0.000620131 0.00221676 0.000843548
3.39292 -0.006612 0.00101414 0.000914806 0.00156331 0.000287277 0.000667534 0.00185302 0.000444647
3.45575 -0.00564507 0.00108488 0.0013042 0.00147259 0.000899587 0.000511287 0.00118629 0.000163144
3.51858 -0.00455862 0.00108526 0.00157498 0.00129036 0.00112413 0.000257625 0.0003068 0.000126207
3.58142 -0.0034574 0.00103175 0.00170983 0.00105439 0.000818365 8.00599e-05 -0.000597966 0.000429535
3.64425 -0.00242342 0.000943047 0.00170039 0.000795207 -3.16001e-05 0.000237768 -0.00125149 0.00108749
3.70708 -0.00152398 0.000829488 0.00154843 0.000536254 -0.00130292 0.00107292 -0.00141535 0.00195032
3.76991 -0.00081644 0.000693749 0.00127681 0.000299618 -0.00289863 0.00295516 -0.00092793 0.00262939
3.83274 -0.000339754 0.000540393 0.000941289 0.000108163 -0.00484019 0.0061814 0.000522232 0.00244872
3.89557 -9.2532e-05 0.000384871 0.000627404 -2.11321e-05 -0.00696037 0.0108379 0.00370258 0.000394137
3.95841 -1.38701e-05 0.000252351 0.000421962 -8.94331e-05 -0.00822788 0.016585 0.00971969 -0.00494669
4.02124 9.69812e-06 0.00016386 0.000368655 -0.000123639 -0.00627399 0.0223188 0.0191642 -0.0153511
4.08407 0.000102462 0.000117463 0.000437623 -0.000169617 0.00218072 0.0257814 0.0308836 -0.0326554
4.1469 0.000345414 7.79314e-05 0.000536734 -0.000270985 0.0198818 0.0233602 0.0413238 -0.0581031
4.20973 0.000751197 -1.58476e-05 0.000561288 -0.000445585 0.0473562 0.0103691 0.0452088 -0.0915581
4.27257 0.00129166 -0.000229307 0.000442791 -0.00067618 0.0821726 -0.0181164 0.0373864 -0.131043
4.3354 0.00195594 -0.000611809 0.000153227 -0.000922796 0.119784 -0.0661731 0.0147273 -0.173004
4.39823 0.00278577 -0.00119292 -0.000339868 -0.00114755 0.155479 -0.13625 -0.0231605 -0.213334
4.46106 0.00385398 -0.00199747 -0.00112278 -0.00133313 0.186193 -0.229118 -0.0747793 -0.248694
4.52389 0.00520895 -0.00306535 -0.00233446 -0.00148316 0.211141 -0.344511 -0.138428 -0.277524
4.58673 0.00684813 -0.00445725 -0.00410412 -0.00161081 0.231181 -0.481953 -0.213557 -0.300343
4.64956 0.00876194 -0.0062396 -0.00647592 -0.0017347 0.247667 -0.641119 -0.301072 -0.319426
4.71239 0.0110214 -0.00845911 -0.00938257 -0.00189478 0.261668 -0.821393 -0.402731 -0.338222
4.77522 0.0138327 -0.011123 -0.0126802 -0.0021804 0.273888 -1.02074 -0.520172 -0.360886
4.83805 0.0175023 -0.0141893 -0.0161915 -0.0027474 0.285059 -1.23431 -0.653993 -0.392003
4.90088 0.0223261 -0.0175554 -0.0196914 -0.00380454 0.296454 -1.45337 -0.802905 -0.436307
4.96372 0.0284701 -0.0210311 -0.0228272 -0.00556858 0.310343 -1.66474 -0.9629 -0.498116
5.02655 0.0358952 -0.0243017 -0.025046 -0.00820297 0.330264 -1.85128 -1.12659 -0.580322
5.08938 0.0443175 -0.0269144 -0.0256208 -0.0117552 0.360848 -1.99334 -1.28308 -0.682985
5.15221 0.0531679 -0.0283231 -0.0238108 -0.0160995 0.406758 -2.07151 -1.41853 -0.801847
5.21504 0.0615502 -0.0280053 -0.0191029 -0.0208922 0.47068 -2.07019 -1.51746 -0.927402
5.27788 0.0682726 -0.0256218 -0.0114315 -0.0255627 0.551023 -1.98142 -1.56463 -1.04523
5.34071 0.0720325 -0.0211602 -0.0012994 -0.029376 0.64057 -1.80785 -1.54765 -1.13814
5.40354 0.071758 -0.0150059 0.0102346 -0.0315853 0.727086 -1.56363 -1.46021 -1.18992
5.46637 0.0669815 -0.00790674 0.0217013 -0.0316448 0.795997 -1.27284 -1.30522 -1.18966
5.5292 0.0580624 -0.000831804 0.0314952 -0.0294013 0.834161 -0.9653 -1.09641 -1.13489
5.59203 0.0461415 0.00524299 0.0382463 -0.0251716 0.833331 -0.670959 -0.856851 -1.0324
5.65487 0.0328415 0.00956917 0.041194 -0.0196609 0.792134 -0.414258 -0.613996 -0.896149
5.7177 0.0198458 0.011807 0.0404117 -0.013754 0.716157 -0.210145 -0.39302 -0.74341
5.78053 0.00850578 0.0120857 0.0367524 -0.0082703 0.616265 -0.0628202 -0.211105 -0.590668
5.84336 -0.000417188 0.010912 0.0315116 -0.00377481 0.505767 0.0326649 -0.0750495 -0.45066
5.90619 -0.00682527 0.00895929 0.0259599 -0.000496729 0.397228 0.0868807 0.0174068 -0.331132
5.96903 -0.0111647 0.00683174 0.0209711 0.00164409 0.299916 0.112062 0.0740426 -0.23506
6.03186 -0.0141438 0.00490791 0.016893 0.00293334 0.218662 0.119092 0.104484 -0.161707
6.09469 -0.016384 0.00331801 0.0136563 0.00372103 0.154355 0.11606 0.117721 -0.107972
6.15752 -0.0181578 0.00203032 0.0109912 0.00428606 0.105471 0.108183 0.120891 -0.0697289
6.22035 -0.0193436 0.000967451 0.00861652 0.00475118 0.0696248 0.0984223 0.118835 -0.0429102


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp2+3_snap-100.txt <==
0 0.000986221 0.000399825 0.000743473 0.000383446 -0.00948916 -0.0168037 -0.026208 0.0179766
0.0628319 0.00183179 0.000501663 -0.000557514 -0.000191856 -0.0135505 -0.0218827 -0.0362229 0.0231198
0.125664 0.00137484 1.96803e-05 -0.00202205 -0.00057771 -0.0207834 -0.0289969 -0.0489571 0.0291582
0.188496 0.000290045 -0.000558512 -0.00240661 -0.000379019 -0.031033 -0.0371553 -0.0625962 0.0360897
0.251327 -2.67507e-05 -0.000652337 -0.00173019 0.000150018 -0.042976 -0.0452306 -0.0761732 0.0428172
0.314159 0.00100596 -0.000209978 -0.00120282 0.000386765 -0.055835 -0.0526704 -0.0895303 0.0478859
0.376991 0.00254835 0.000260349 -0.00184992 8.63384e-06 -0.0699121 -0.0592603 -0.101904 0.0504371
0.439823 0.00328023 0.000256921 -0.00338968 -0.000684719 -0.0852929 -0.0644245 -0.111004 0.0505287
0.502655 0.00279281 -0.000190349 -0.00457398 -0.00112179 -0.100154 -0.0670567 -0.113966 0.0488192
0.565487 0.00190537 -0.000596748 -0.00454603 -0.00106643 -0.110611 -0.0662475 -0.109702 0.0462893
0.628319 0.00164632 -0.00057873 -0.00368922 -0.000814798 -0.112583 -0.0622765 -0.100854 0.0444818
0.69115 0.00211396 -0.000254539 -0.00309685 -0.000803122 -0.104381 -0.0569325 -0.0941295 0.0460243
0.753982 0.00247819 -6.47903e-05 -0.00336454 -0.00110149 -0.0884677 -0.0528465 -0.0992853 0.0548115
0.816814 0.00203094 -0.000250093 -0.00410754 -0.0013642 -0.0721613 -0.0523631 -0.1279 0.0755402
0.879646 0.00102077 -0.000587047 -0.00470957 -0.00127205 -0.0684473 -0.0567316 -0.192329 0.112852
0.942478 0.000304902 -0.000671173 -0.00540423 -0.00095922 -0.0978949 -0.0659801 -0.303877 0.170541
1.00531 0.000202908 -0.000430413 -0.00745955 -0.000958857 -0.191004 -0.0792924 -0.468766 0.250979
1.06814 -0.000219537 -0.000333043 -0.0122722 -0.00173966 -0.388647 -0.0955327 -0.681584 0.354608
1.13097 -0.00276282 -0.00112369 -0.0203375 -0.00331496 -0.738169 -0.113788 -0.917865 0.47937
1.19381 -0.00915251 -0.00342124 -0.0310547 -0.00525518 -1.28428 -0.134031 -1.12859 0.620344
1.25664 -0.0205676 -0.00757918 -0.0432655 -0.00694763 -2.05578 -0.157924 -1.23903 0.770217
1.31947 -0.0379101 -0.0138122 -0.0556117 -0.00770693 -3.04986 -0.189313 -1.15326 0.921153
1.3823 -0.0620766 -0.0222301 -0.0661545 -0.00660335 -4.2158 -0.233351 -0.765353 1.068
1.44513 -0.0934247 -0.0325198 -0.0717582 -0.00230931 -5.44053 -0.293139 0.0206891 1.21158
1.50796 -0.130568 -0.0434554 -0.068239 0.00664494 -6.54244 -0.363809 1.26021 1.35956
1.5708 -0.1695 -0.0527015 -0.0516533 0.0211711 -7.28386 -0.426445 2.92831 1.52217
1.63363 -0.203893 -0.0572009 -0.0200627 0.0408562 -7.41344 -0.446634 4.88283 1.70226
1.69646 -0.226513 -0.0540324 0.0252424 0.0635737 -6.73944 -0.382439 6.85134 1.88342
1.75929 -0.231013 -0.0413809 0.0795297 0.0856525 -5.216 -0.202382 8.46509 2.02401
1.82212 -0.213522 -0.019327 0.135235 0.102529 -3.00546 0.0932065 9.34791 2.06473
1.88496 -0.173905 0.00970688 0.183144 0.109769 -0.476065 0.459632 9.23897 1.95085
1.94779 -0.116571 0.0410456 0.214226 0.104346 1.88362 0.814764 8.10113 1.66061
2.01062 -0.050258 0.0686306 0.222074 0.0858893 3.61211 1.0665 6.15991 1.22413
2.07345 0.0137864 0.0866805 0.205206 0.0573171 4.42565 1.14923 3.84431 0.720205
2.13628 0.0650035 0.0916137 0.167893 0.0242897 4.30475 1.05072 1.64727 0.249654
2.19911 0.0966757 0.0833042 0.118746 -0.00652149 3.47768 0.815134 -0.0343795 -0.101999
2.26195 0.107389 0.0649643 0.06767 -0.0295969 2.31313 0.521437 -1.0107 -0.293696
2.32478 0.100267 0.041746 0.0229228 -0.042094 1.17698 0.24965 -1.31809 -0.33624
2.38761 0.0809274 0.0189006 -0.0103636 -0.0441187 0.318672 0.0528307 -1.15336 -0.277444
2.45044 0.0556286 0.000414744 -0.0301555 -0.0379573 -0.172456 -0.0535813 -0.767094 -0.176241
2.51327 0.0302443 -0.0115241 -0.0369577 -0.0269733 -0.341389 -0.0847733 -0.369404 -0.0800421
2.57611 0.00961132 -0.0164913 -0.0334304 -0.0147025 -0.303663 -0.070448 -0.0813739 -0.0140767
2.63894 -0.00332266 -0.0155855 -0.0239359 -0.00419073 -0.181317 -0.0396333 0.0651608 0.01724
2.70177 -0.00829907 -0.0110411 -0.0133952 0.0025873 -0.0625216 -0.0120665 0.098141 0.0224082
2.7646 -0.00762634 -0.00553854 -0.00555969 0.00516233 0.0106102 0.00361708 0.0690061 0.0142682
2.82743 -0.00476944 -0.00127035 -0.00173835 0.00453644 0.0341534 0.00749644 0.0247964 0.00390749
2.89027 -0.00246095 0.000796281 -0.000947446 0.0025118 0.0256184 0.00438596 -0.00613256 -0.00233603
2.9531 -0.00166356 0.000988196 -0.00130752 0.000705057 0.00712153 -9.6736e-05 -0.015967 -0.00320983
3.01593 -0.00193792 0.000313954 -0.00147336 -0.000129925 -0.00607445 -0.00234966 -0.0109132 -0.000902201
3.07876 -0.00250869 -0.000323572 -0.00106344 -9.95259e-05 -0.00934206 -0.0017528 -0.00157273 0.00153123
3.14159 -0.00291553 -0.000531988 -0.000193085 0.000313428 -0.00583013 0.000224612 0.00460982 0.00227142
3.20442 -0.00291605 -0.000334796 0.000990764 0.00070213 -0.000814738 0.00179326 0.00583587 0.00134539
3.26726 -0.00224901 9.85585e-05 0.00224248 0.000858414 0.00244611 0.002128 0.00400454 -0.000167912
3.33009 -0.000844083 0.000573749 0.00301356 0.000694976 0.00345395 0.00147599 0.00151584 -0.00129833
3.39292 0.000787635 0.00085967 0.00274883 0.000234899 0.00302642 0.000480945 -0.000386124 -0.00173067
3.45575 0.00172999 0.00076312 0.00155464 -0.000311894 0.00199282 -0.000413749 -0.00141256 -0.0016062
3.51858 0.0015204 0.000325849 0.000365178 -0.000606326 0.000973955 -0.00105213 -0.00162725 -0.00113115
3.58142 0.000785147 -0.000109924 0.000115026 -0.00046267 0.000463873 -0.00137658 -0.00141538 -0.000450071
3.64425 0.000715736 -0.00017161 0.000654509 -9.22388e-05 0.00043694 -0.00134417 -0.00150275 0.00027715
3.70708 0.00170293 0.000137775 0.000726755 4.00978e-05 3.10538e-05 -0.000982372 -0.00225065 0.000871345
3.76991 0.00262018 0.000365569 -0.000671511 -0.000295894 -0.0016735 -0.000380952 -0.00278193 0.00122242
3.83274 0.00181575 5.66015e-05 -0.00287635 -0.000764909 -0.00413453 0.000396332 -0.00140428 0.00126315
3.89557 -0.000968189 -0.000687515 -0.00380132 -0.0007342 -0.00497291 0.00125639 0.00240261 0.000822919
3.95841 -0.00381233 -0.00117844 -0.00194573 4.01417e-05 -0.00196041 0.00183348 0.00639951 -0.000320858
4.02124 -0.00412842 -0.000788854 0.00176451 0.00102346 0.00411743 0.00143779 0.00674063 -0.00202093
4.08407 -0.00122017 0.000332898 0.00439565 0.00131397 0.00894624 -0.000430483 0.00159009 -0.0033874
4.1469 0.00270506 0.00126979 0.00360531 0.00053286 0.00796747 -0.00329994 -0.00619923 -0.00314716
4.20973 0.00434678 0.00116334 -2.64092e-05 -0.000709461 0.000897024 -0.00559896 -0.0106458 -0.000770533
4.27257 0.00236471 7.51149e-05 -0.00336008 -0.00132028 -0.0070982 -0.00573392 -0.00779064 0.00263385
4.3354 -0.00132354 -0.00101769 -0.00357388 -0.000762881 -0.00944185 -0.00366762 0.000231944 0.00482499
4.39823 -0.00336434 -0.00114479 -0.000786839 0.000411342 -0.00409815 -0.00142816 0.00649243 0.00428832
4.46106 -0.0021505 -0.000277721 0.00216803 0.00110105 0.0042487 -0.00169229 0.00524165 0.00186303
4.52389 0.000782381 0.000671133 0.00256901 0.000735653 0.00818098 -0.00544898 -0.00290322 0.000413414
4.58673 0.00246639 0.000781778 0.000369301 -0.000196551 0.00411999 -0.0109034 -0.0115721 0.00253025
4.64956 0.00148206 2.82268e-05 -0.00202037 -0.000696402 -0.00474628 -0.0148349 -0.0145237 0.00825091
4.71239 -0.000830787 -0.000766211 -0.00234262 -0.000284452 -0.0118885 -0.0152943 -0.0111151 0.0149703
4.77522 -0.00201677 -0.000830379 -0.000705217 0.000560918 -0.0136821 -0.0131272 -0.0061633 0.0196922
4.83805 -0.00110565 -0.000227299 0.000816331 0.000976004 -0.0122982 -0.010872 -0.00466556 0.0214778
4.90088 0.000581688 0.000290052 0.000554085 0.000637283 -0.0126554 -0.010149 -0.00687844 0.0217448
4.96372 0.00110207 0.000138701 -0.00104517 4.37117e-05 -0.0168937 -0.0101448 -0.00859226 0.0222392
5.02655 5.26212e-05 -0.000479899 -0.00212624 -0.000102328 -0.0221109 -0.00864607 -0.00592093 0.0228485
5.08938 -0.00113818 -0.000857828 -0.00158716 0.000310181 -0.0234357 -0.00446385 0.000606022 0.021536
5.15221 -0.000970181 -0.000596334 -0.000231022 0.000711113 -0.0189345 0.00128499 0.00680896 0.0164331
5.21504 0.000396287 -3.16841e-05 0.000296908 0.00053102 -0.0111966 0.00630025 0.00935468 0.00789221
5.27788 0.00137457 0.000186125 -0.000526811 -0.000137069 -0.00423396 0.00934226 0.00903729 -0.00160539
5.34071 0.000811705 -0.000142551 -0.00150186 -0.000640829 0.000684764 0.0111964 0.00945488 -0.00952255
5.40354 -0.000679625 -0.000536499 -0.0011169 -0.000505956 0.00574983 0.0134049 0.0127358 -0.0151372
5.46637 -0.00141879 -0.000393861 0.000664138 3.38253e-05 0.0133045 0.0162316 0.017026 -0.0193687
5.5292 -0.00056772 0.000298798 0.0022804 0.000310133 0.0223254 0.0181139 0.0183901 -0.0229695
5.59203 0.000915231 0.000916682 0.00225588 -1.82356e-05 0.0286424 0.017219 0.0149958 -0.0251991
5.65487 0.00134339 0.000869416 0.000799127 -0.000576903 0.028758 0.0134425 0.00910575 -0.02447
5.7177 0.000179917 0.000246991 -0.000451892 -0.000697205 0.0232873 0.00871718 0.00483895 -0.0202408
5.78053 -0.00137199 -0.000279779 -0.000229205 -0.000172209 0.0164706 0.00528883 0.00412969 -0.0140517
5.84336 -0.00170045 -0.00019083 0.00103034 0.000500101 0.0123166 0.00372922 0.00504803 -0.00850377
5.90619 -0.000532761 0.000331833 0.00176029 0.000656839 0.0112822 0.00266663 0.00401473 -0.00515119
5.96903 0.000828971 0.00063504 0.00104975 0.000190464 0.0106143 0.000382828 -0.000586082 -0.00338077
6.03186 0.000994097 0.000335734 -0.000372368 -0.00034771 0.00761391 -0.00345856 -0.00710174 -0.00129215
6.09469 -7.16011e-07 -0.000257359 -0.00101273 -0.000365444 0.00229465 -0.00768296 -0.012689 0.00243444
6.15752 -0.000813392 -0.000501127 -0.000313484 0.000123908 -0.00309578 -0.0110456 -0.0163749 0.00755384
6.22035 -0.000356759 -0.000142545 0.000739319 0.000537171 -0.00680013 -0.0136319 -0.0199736 0.0129401


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp2_snap-100.txt <==
0 0.000447902 0.000292648 0.000655422 0.000394511 0.004415 -0.0126154 -0.0245052 0.00764092
0.0628319 0.00100855 0.000300278 -0.000523118 -0.000130813 -0.00488597 -0.0171766 -0.0342531 0.0125408
0.125664 0.000401655 -0.000170897 -0.00156823 -0.000368959 -0.0165123 -0.0228327 -0.0410572 0.0183613
0.188496 -0.000518864 -0.000590642 -0.00152483 -6.63149e-05 -0.0262716 -0.0281681 -0.044628 0.0248788
0.251327 -0.000523608 -0.000496935 -0.000714618 0.000406798 -0.0314737 -0.0323921 -0.0487118 0.0302916
0.314159 0.000620345 -1.02526e-05 -0.000340209 0.000478949 -0.0342883 -0.0362488 -0.0574879 0.0329349
0.376991 0.00191945 0.000321088 -0.00110251 1.61747e-05 -0.0399958 -0.0408601 -0.0706666 0.0328811
0.439823 0.00229065 0.000153175 -0.00241978 -0.000547013 -0.051564 -0.0459256 -0.0826768 0.0316943
0.502655 0.00173938 -0.000273575 -0.00311724 -0.000719287 -0.0660673 -0.0494422 -0.0871596 0.0307875
0.565487 0.00124505 -0.000436603 -0.00276233 -0.00050827 -0.0766243 -0.0494222 -0.0825305 0.0303593
0.628319 0.00153507 -0.000156914 -0.00210423 -0.000380273 -0.0778972 -0.0459106 -0.0735061 0.0301478
0.69115 0.00220488 0.000182333 -0.00214024 -0.000676937 -0.0698811 -0.041295 -0.0679116 0.0311777
0.753982 0.00221766 8.57563e-05 -0.00293106 -0.00117305 -0.0570981 -0.0386758 -0.0728228 0.0366028
0.816814 0.00119776 -0.000448057 -0.00357663 -0.00130579 -0.0455526 -0.0399419 -0.0940929 0.0507497
0.879646 -1.06751e-05 -0.000870787 -0.00341989 -0.000839589 -0.0421498 -0.0452558 -0.138851 0.0773201
0.942478 -0.000232069 -0.000675982 -0.00311626 -0.000222422 -0.0583687 -0.0540224 -0.216653 0.118389
1.00531 0.000632919 -8.5971e-06 -0.0043274 -0.000217231 -0.115058 -0.0659802 -0.335768 0.174732
1.06814 0.00120113 0.000362402 -0.00832473 -0.00118684 -0.243429 -0.0812664 -0.495584 0.246497
1.13097 -0.000392845 -0.000336576 -0.0149794 -0.00278062 -0.480187 -0.099738 -0.679584 0.332988
1.19381 -0.00522756 -0.00235257 -0.023132 -0.00430829 -0.858891 -0.120798 -0.852527 0.431571
1.25664 -0.0134174 -0.00550668 -0.0317535 -0.00532007 -1.40082 -0.144418 -0.96181 0.537067
1.31947 -0.0250646 -0.00972766 -0.0404395 -0.00570552 -2.10618 -0.172532 -0.941003 0.643033
1.3823 -0.0410322 -0.0153123 -0.0485984 -0.00519839 -2.94404 -0.209003 -0.715364 0.744888
1.44513 -0.0623851 -0.0224982 -0.0542536 -0.0028833 -3.84068 -0.256867 -0.212886 0.843124
1.50796 -0.088814 -0.0306983 -0.0539354 0.00264156 -4.67149 -0.313339 0.614729 0.944059
1.5708 -0.117502 -0.0381472 -0.0440851 0.0124355 -5.26678 -0.365052 1.76177 1.05631
1.63363 -0.143505 -0.0423458 -0.0229298 0.0263515 -5.44102 -0.387134 3.13854 1.18322
1.69646 -0.161318 -0.0409911 0.00853272 0.0427605 -5.0462 -0.34905 4.55897 1.31438
1.75929 -0.166437 -0.0327831 0.046798 0.0589253 -4.03531 -0.227199 5.76275 1.42122
1.82212 -0.156218 -0.0178128 0.086669 0.0716426 -2.50906 -0.0198377 6.47705 1.46194
1.88496 -0.130332 0.00233462 0.12197 0.0778643 -0.717797 0.243616 6.5034 1.39642
1.94779 -0.0912879 0.0246153 0.146361 0.0753625 0.995111 0.506302 5.79646 1.20612
2.01062 -0.0447296 0.0448894 0.154812 0.063538 2.29514 0.702145 4.4968 0.908357
2.07345 0.00139755 0.0589033 0.145517 0.0440756 2.96457 0.78148 2.89545 0.55588
2.13628 0.039145 0.0637415 0.121027 0.0208355 2.96933 0.731307 1.33962 0.219431
2.19911 0.0632594 0.0589964 0.0874534 -0.00131356 2.45445 0.579307 0.11904 -0.0385495
2.26195 0.0725827 0.0468595 0.0520267 -0.0182278 1.67287 0.379789 -0.61717 -0.185739
2.32478 0.0693847 0.0310368 0.0205975 -0.0277869 0.884544 0.189897 -0.880323 -0.2267
2.38761 0.0575144 0.0152345 -0.00342039 -0.0300789 0.273072 0.0489282 -0.799699 -0.193313
2.45044 0.0409429 0.00214171 -0.0186385 -0.0266637 -0.0890613 -0.0301452 -0.548267 -0.126578
2.51327 0.0233828 -0.00677023 -0.0249903 -0.0196789 -0.225194 -0.0562815 -0.275241 -0.0602814
2.57611 0.00830012 -0.0110293 -0.0236644 -0.0113408 -0.21113 -0.0492211 -0.070196 -0.0131433
2.63894 -0.00164282 -0.0110422 -0.0173386 -0.00374079 -0.130775 -0.0289137 0.0389482 0.0105002
2.70177 -0.00563552 -0.00809973 -0.00969674 0.00147387 -0.0475328 -0.00950829 0.0672449 0.0155133
2.7646 -0.0051564 -0.00411886 -0.0039461 0.00361164 0.00574914 0.0021441 0.0488647 0.0103522
2.82743 -0.00300052 -0.000921594 -0.00134771 0.00321621 0.0235383 0.00532838 0.0176663 0.00294475
2.89027 -0.00147459 0.000571932 -0.00104865 0.00168768 0.0174431 0.00313918 -0.00442847 -0.0017137
2.9531 -0.00123565 0.000601973 -0.00135364 0.000391418 0.00408521 -0.000241994 -0.0108251 -0.00232972
3.01593 -0.00162649 6.40129e-05 -0.00121792 -7.84498e-05 -0.00470208 -0.00191432 -0.00644836 -0.000458127
3.07876 -0.00188403 -0.00029468 -0.0006708 6.0028e-05 -0.00589828 -0.00133879 9.01214e-05 0.00146793
3.14159 -0.00188474 -0.000293955 -0.000120808 0.000315296 -0.00293963 0.000257114 0.00337109 0.00199652
3.20442 -0.00185448 -0.000130845 0.000381643 0.000435444 -0.000248139 0.00141957 0.00323044 0.00125233
3.26726 -0.00173173 3.41528e-05 0.00106146 0.000459466 0.000565565 0.0016129 0.00218083 0.000185746
3.33009 -0.00114868 0.000220508 0.00182625 0.000444394 0.00052201 0.00120699 0.00188032 -0.000524981
3.39292 -4.64463e-05 0.000444101 0.0021275 0.000314015 0.000848981 0.000711404 0.00204854 -0.00088162
3.45575 0.000983162 0.000564263 0.00158913 1.1137e-05 0.00156296 0.000215251 0.00184589 -0.00116387
3.51858 0.00124064 0.000423245 0.000615505 -0.000314341 0.00215511 -0.000499623 0.0011778 -0.00140034
3.58142 0.000780728 9.8582e-05 7.8907e-05 -0.000405739 0.00264117 -0.00152105 0.000295788 -0.00129991
3.64425 0.000465599 -0.000109478 0.000301048 -0.000212746 0.0031574 -0.00260603 -0.00117779 -0.000560292
3.70708 0.000956017 -1.3194e-05 0.000549572 -9.38752e-06 0.00277697 -0.00332236 -0.00379832 0.000887818
3.76991 0.00174915 0.000195204 -0.000169414 -0.000100238 -0.000208717 -0.0032365 -0.00659079 0.00286541
3.83274 0.00153293 0.000122885 -0.00177363 -0.000418006 -0.00600053 -0.00199712 -0.00658863 0.00495332
3.89557 -0.000300155 -0.000336486 -0.00281829 -0.000521181 -0.011505 0.00049361 -0.00124097 0.0064313
3.95841 -0.00261488 -0.000773001 -0.00185862 -8.04125e-05 -0.0119167 0.00372162 0.0082414 0.00644085
4.02124 -0.003334 -0.000632713 0.000835929 0.000659791 -0.0050661 0.00640645 0.0165222 0.00461972
4.08407 -0.00150108 0.000146476 0.00315457 0.00101773 0.00570157 0.00707945 0.0181544 0.00182
4.1469 0.00151425 0.000946918 0.00301695 0.000556116 0.013642 0.0052588 0.0125674 5.55552e-05
4.20973 0.00310598 0.0010214 0.000467772 -0.00039344 0.0142887 0.00223204 0.00492563 0.00132506
4.27257 0.0018941 0.0002617 -0.00221583 -0.000974461 0.00923235 0.000514934 0.00159016 0.00611867
4.3354 -0.000912113 -0.000634293 -0.002661 -0.000632196 0.00413233 0.00223715 0.00454111 0.0129651
4.39823 -0.00270065 -0.00082291 -0.000679214 0.000320164 0.00301091 0.00784822 0.0103812 0.0195037
4.46106 -0.002029 -0.000145106 0.00163262 0.00100713 0.00483038 0.0162974 0.0147611 0.0240464
4.52389 3.57908e-05 0.00073783 0.00206308 0.000869393 0.00587213 0.0263121 0.0172445 0.0260878
4.58673 0.0011413 0.0010454 0.000473253 0.00020115 0.00503918 0.0372095 0.0211863 0.0254241
4.64956 9.51121e-05 0.000670869 -0.00122708 -0.000207779 0.00589817 0.0482485 0.0287841 0.0211927
4.71239 -0.00202971 0.000232791 -0.00117896 7.68214e-05 0.012857 0.0573451 0.0370028 0.0123366
4.77522 -0.00318423 0.000359806 0.000535539 0.000705728 0.0255279 0.061004 0.0393264 -0.000657574
4.83805 -0.00252484 0.00100392 0.00215766 0.000976805 0.0376569 0.056211 0.0318978 -0.0146499
4.90088 -0.00113471 0.00151814 0.00223276 0.000619128 0.0422429 0.04282 0.0175649 -0.0250226
4.96372 -0.0006363 0.00137787 0.00107676 6.2905e-05 0.0377084 0.0240748 0.00336119 -0.0285717
5.02655 -0.00135353 0.000729946 0.000199587 -7.54613e-05 0.0287154 0.00452503 -0.00603362 -0.0256206
5.08938 -0.00206489 0.00017798 0.000478053 0.000310452 0.0209544 -0.0128394 -0.0119599 -0.0194005
5.15221 -0.00151628 8.35708e-05 0.00119795 0.000720213 0.0157281 -0.0276116 -0.0188662 -0.0133494
5.21504 0.000103799 0.000190411 0.00100034 0.000632481 0.0101898 -0.0404515 -0.0283783 -0.00895138
5.27788 0.00139978 -1.64556e-05 -0.000428214 8.93763e-05 0.00258303 -0.0509775 -0.0371855 -0.00596765
5.34071 0.00139054 -0.000653908 -0.00189356 -0.000380116 -0.00397474 -0.0575095 -0.0411577 -0.00422977
5.40354 0.000624602 -0.00125675 -0.00198981 -0.000387152 -0.00410422 -0.0589029 -0.0408569 -0.00453176
5.46637 0.00051422 -0.00128287 -0.000670383 -0.000124197 0.00324415 -0.0562141 -0.0417072 -0.00739779
5.5292 0.00166732 -0.000727447 0.000687576 -0.000112668 0.0116865 -0.0520033 -0.0479087 -0.011245
5.59203 0.00313185 -0.000140047 0.000787501 -0.000558547 0.012124 -0.047733 -0.0564579 -0.0125474
5.65487 0.00341534 -2.20943e-05 -0.000212983 -0.00107297 0.00132693 -0.0420888 -0.0582475 -0.00861105
5.7177 0.00212662 -0.000290557 -0.000977405 -0.00109413 -0.014164 -0.0323745 -0.0460971 -0.000512683
5.78053 0.000398787 -0.000415452 -0.0005521 -0.000534874 -0.0231121 -0.01793 -0.0221334 0.00696625
5.84336 -0.000353811 -6.6254e-05 0.000576354 8.94351e-05 -0.0190583 -0.00214219 0.00285479 0.00889851
5.90619 7.56899e-05 0.000479973 0.00109681 0.000212434 -0.00530496 0.00928026 0.0176606 0.00425819
5.96903 0.000604822 0.000641998 0.000409443 -0.000167394 0.00884929 0.0124675 0.0187434 -0.00323572
6.03186 0.000211889 0.000205885 -0.000692376 -0.00050067 0.0162879 0.008208 0.0109788 -0.00822752
6.09469 -0.000865105 -0.000405078 -0.000954261 -0.000315213 0.0166337 0.000887553 0.00147651 -0.00786104
6.15752 -0.00143904 -0.000579278 -0.000112107 0.000250863 0.0137243 -0.00529408 -0.00665765 -0.00326335
6.22035 -0.000793732 -0.000185099 0.00080555 0.00061033 0.0100256 -0.00924183 -0.0148002 0.00251866


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp4+5_snap-100.txt <==
0 -0.00727433 -0.00472759 -0.0180271 -0.00181987 -0.080909 -0.0151761 -0.0693601 0.0414244
0.0628319 -0.0107686 -0.0056835 -0.0154869 -0.000821655 -0.114402 0.0124149 -0.0140082 0.062084
0.125664 -0.013031 -0.00555295 -0.011655 0.000401659 -0.128514 0.0317969 0.0298886 0.0703915
0.188496 -0.0139527 -0.00484978 -0.00807895 0.00151407 -0.128572 0.044104 0.0636748 0.0711292
0.251327 -0.0136474 -0.0039996 -0.0054227 0.00228294 -0.118686 0.0502904 0.0872689 0.0672975
0.314159 -0.0123187 -0.00320751 -0.00369146 0.00263416 -0.102476 0.0512434 0.100219 0.0606281
0.376991 -0.0102385 -0.00250829 -0.00268597 0.00258448 -0.0834719 0.0479201 0.103039 0.0522868
0.439823 -0.00782218 -0.00191018 -0.00225524 0.00219276 -0.0647194 0.0415513 0.097819 0.0433164
0.502655 -0.00559729 -0.00147221 -0.00223814 0.00158172 -0.0480674 0.0336718 0.0875833 0.034635
0.565487 -0.00397723 -0.00124743 -0.00233911 0.000954373 -0.0339832 0.0258161 0.0750363 0.0268149
0.628319 -0.00301526 -0.00118271 -0.0022073 0.000520006 -0.0221933 0.0190488 0.061803 0.0200192
0.69115 -0.00240571 -0.00111734 -0.00169327 0.000360958 -0.0125594 0.0137059 0.0486881 0.0142237
0.753982 -0.00178052 -0.000911215 -0.000999122 0.000371002 -0.00535886 0.00956449 0.0364069 0.00949837
0.816814 -0.00104221 -0.000579568 -0.000514669 0.000350427 -0.000795043 0.00627553 0.0258693 0.00604795
0.879646 -0.000417651 -0.000287142 -0.000463244 0.000187088 0.00158673 0.00367693 0.0177211 0.00397955
0.942478 -0.000188036 -0.000193528 -0.000699178 -4.62269e-05 0.00281288 0.0017594 0.0117408 0.00307355
1.00531 -0.000373344 -0.000298142 -0.000858573 -0.000174254 0.0037168 0.000419272 0.00686795 0.00283841
1.06814 -0.000688239 -0.000439626 -0.000709599 -9.95838e-05 0.00426185 -0.000673727 0.0019544 0.00283069
1.13097 -0.000801845 -0.000449435 -0.000352768 9.92143e-05 0.00365458 -0.00192047 -0.00344918 0.00293738
1.19381 -0.000627459 -0.000304285 -8.75597e-05 0.000245731 0.00111889 -0.00349852 -0.00899662 0.00334618
1.25664 -0.000355542 -0.000128674 -0.000106219 0.00023356 -0.00349184 -0.00523401 -0.0141397 0.00423602
1.31947 -0.000223366 -5.70225e-05 -0.000334898 0.000111117 -0.0098658 -0.00678123 -0.0187073 0.00548971
1.3823 -0.00028185 -0.000106232 -0.00056235 6.16112e-06 -0.0179238 -0.00795152 -0.0228057 0.00670329
1.44513 -0.000397522 -0.000187025 -0.000685735 -1.64545e-05 -0.0281438 -0.00889219 -0.0261062 0.00748611
1.50796 -0.000457442 -0.000226809 -0.000795871 -6.94323e-06 -0.0409467 -0.00995329 -0.0272669 0.00778679
1.5708 -0.000528267 -0.000258614 -0.00102059 -4.31864e-05 -0.0555365 -0.0113492 -0.0242173 0.0079675
1.63363 -0.000785332 -0.000374808 -0.00131724 -0.000110931 -0.0692567 -0.0128833 -0.0153426 0.00855976
1.69646 -0.00129038 -0.000598216 -0.00145736 -9.36679e-05 -0.0782479 -0.0139487 -0.000837919 0.00987177
1.75929 -0.00186643 -0.000817629 -0.00123218 0.000108248 -0.0791996 -0.0138226 0.0167224 0.011709
1.82212 -0.00221571 -0.00086795 -0.000666541 0.000454566 -0.0711183 -0.0120864 0.0331153 0.0133905
1.88496 -0.00216972 -0.000680434 -1.81466e-05 0.000773514 -0.055964 -0.0089216 0.0442214 0.014072
1.94779 -0.00182376 -0.000351476 0.000438257 0.000901711 -0.0377328 -0.00508896 0.0478593 0.0132081
2.01062 -0.00142998 -5.96618e-05 0.000628052 0.00081959 -0.0205449 -0.00156648 0.0446305 0.0108837
2.07345 -0.00116457 8.6943e-05 0.00069275 0.000651552 -0.00689256 0.000955513 0.0372286 0.0077831
2.13628 -0.000996279 0.000125981 0.000811723 0.000537476 0.00292357 0.00239059 0.0286385 0.00478003
2.19911 -0.000764932 0.000174924 0.00101903 0.000506672 0.00992657 0.00314681 0.0204609 0.00241634
2.26195 -0.000368414 0.000300788 0.00118474 0.000472591 0.0149106 0.00366891 0.0125788 0.000660624
2.32478 0.000129776 0.000455799 0.00115255 0.000339244 0.0174761 0.0040137 0.0043651 -0.000854077
2.38761 0.000557902 0.000531739 0.000883258 0.00010441 0.0165006 0.0038426 -0.00369778 -0.00232294
2.45044 0.000779196 0.00046659 0.000476285 -0.000137827 0.0116856 0.00285338 -0.00958536 -0.00346811
2.51327 0.000781595 0.00029728 7.59479e-05 -0.000283809 0.00475194 0.00124547 -0.0111052 -0.00375791
2.57611 0.000653585 0.000119217 -0.000233742 -0.000303144 -0.00104811 -0.000262365 -0.0079818 -0.00296952
2.63894 0.00049735 5.5697e-06 -0.000462519 -0.000245131 -0.00302627 -0.000944331 -0.00267259 -0.00154995
2.70177 0.000363041 -3.62488e-05 -0.000677352 -0.000181109 -0.00110571 -0.000668933 0.00112093 -0.00037456
2.7646 0.000236953 -4.62744e-05 -0.000947197 -0.000149022 0.00206779 -1.71221e-05 0.00119688 -6.63521e-05
2.82743 6.16229e-05 -6.84392e-05 -0.00130276 -0.000143873 0.00327439 0.000227192 -0.00150684 -0.000490306
2.89027 -0.0002368 -0.000125765 -0.00171146 -0.00014047 0.00138014 -0.000238052 -0.00390633 -0.00090957
2.9531 -0.000712674 -0.000220245 -0.00206773 -0.000111645 -0.00184867 -0.00100437 -0.0035781 -0.000673437
3.01593 -0.00135447 -0.000335164 -0.00221815 -3.10912e-05 -0.00353827 -0.00137863 -0.000852334 0.000205638
3.07876 -0.0020553 -0.000430107 -0.00203212 0.000119872 -0.00245012 -0.00103354 0.00170923 0.00112076
3.14159 -0.00263955 -0.000446016 -0.00148435 0.000330156 -8.60377e-05 -0.000252661 0.00190455 0.0014841
3.20442 -0.00294622 -0.00033643 -0.000685921 0.000542505 0.000888996 0.000432527 4.45559e-05 0.00125261
3.26726 -0.00291364 -0.00010812 0.000168642 0.000673274 -0.000644525 0.000797195 -0.00140111 0.000843745
3.33009 -0.00259984 0.000168626 0.00090178 0.000665329 -0.0030882 0.001073 -0.000290452 0.000560925
3.39292 -0.00212673 0.000399194 0.00142506 0.000530553 -0.00364908 0.00153462 0.00302828 0.000163812
3.45575 -0.00160014 0.00052488 0.00173845 0.000340422 -0.0010377 0.00196052 0.00599821 -0.000925667
3.51858 -0.00106999 0.000552493 0.00187802 0.000170743 0.00336259 0.00154273 0.00625803 -0.00294615
3.58142 -0.000547542 0.000529549 0.00186795 5.07533e-05 0.00701056 -0.000637329 0.00370769 -0.00529794
3.64425 -4.60032e-05 0.000492534 0.00170957 -3.9228e-05 0.00878722 -0.00501196 9.60116e-05 -0.00667788
3.70708 0.00039559 0.000437974 0.00139795 -0.000126279 0.00982078 -0.0113251 -0.00346966 -0.00563904
3.76991 0.000714745 0.000339309 0.000941209 -0.000203976 0.0114315 -0.01885 -0.00840819 -0.000950788
3.83274 0.000839808 0.000187777 0.000373629 -0.000229231 0.0121148 -0.0265459 -0.0175746 0.00856042
3.89557 0.000706384 1.78398e-05 -0.000234634 -0.000153334 0.00687864 -0.032751 -0.0316484 0.0242959
3.95841 0.00027749 -0.000101057 -0.000776824 4.49537e-05 -0.00957404 -0.03465 -0.046234 0.0475939
4.02124 -0.000437833 -9.28038e-05 -0.00113127 0.000348727 -0.0379336 -0.0282989 -0.0529391 0.0787318
4.08407 -0.00138718 0.000101117 -0.00120042 0.000713325 -0.0719362 -0.00972136 -0.0446126 0.116085
4.1469 -0.00250942 0.000513033 -0.000934463 0.00108423 -0.101476 0.0234408 -0.0211424 0.156685
4.20973 -0.00377867 0.00115415 -0.00031219 0.00141675 -0.119957 0.0712029 0.00905279 0.198524
4.27257 -0.00521983 0.00203109 0.000702959 0.00169886 -0.130995 0.132772 0.0341697 0.243317
4.3354 -0.00689058 0.00317574 0.00217996 0.00196993 -0.149256 0.210194 0.0484603 0.297332
4.39823 -0.00887522 0.00468283 0.00418875 0.00231697 -0.193633 0.312026 0.0601911 0.368601
4.46106 -0.0113323 0.00673393 0.00676873 0.00283906 -0.275868 0.453987 0.092636 0.461046
4.52389 -0.0145648 0.00958147 0.00996592 0.00359899 -0.390804 0.654589 0.176493 0.568493
4.58673 -0.0190146 0.0134834 0.0139278 0.00459916 -0.513857 0.926332 0.337021 0.672289
4.64956 -0.0251147 0.0186039 0.0189346 0.00580364 -0.607408 1.26587 0.582036 0.744759
4.71239 -0.0330643 0.0249073 0.0252409 0.00719217 -0.633195 1.64759 0.896152 0.757617
4.77522 -0.042682 0.032065 0.0327471 0.00880897 -0.565051 2.02396 1.24305 0.691794
4.83805 -0.0534327 0.0393896 0.040704 0.0107761 -0.39686 2.33278 1.57361 0.54428
4.90088 -0.0645387 0.0458238 0.0476836 0.0132576 -0.143643 2.50918 1.83563 0.329058
4.96372 -0.0749794 0.0500258 0.0518903 0.0163655 0.163068 2.49843 1.98182 0.0719854
5.02655 -0.0832995 0.0505894 0.0516716 0.0200026 0.48291 2.26705 1.97486 -0.197984
5.08938 -0.0874154 0.0463932 0.0460204 0.023675 0.775266 1.81068 1.79107 -0.457532
5.15221 -0.08477 0.0370069 0.0349668 0.0263793 1.00771 1.15843 1.42426 -0.694355
5.21504 -0.073033 0.0230326 0.019852 0.0267154 1.16333 0.372689 0.890501 -0.907376
5.27788 -0.0511558 0.00623936 0.00342127 0.0233019 1.2449 -0.457183 0.231695 -1.10206
5.34071 -0.0202669 -0.0106276 -0.0104902 0.0153948 1.27307 -1.22854 -0.484921 -1.283
5.40354 0.0160952 -0.0244076 -0.0178836 0.00342274 1.27741 -1.84507 -1.17436 -1.44711
5.46637 0.052595 -0.0323675 -0.0160087 -0.0108755 1.28312 -2.23776 -1.74884 -1.58083
5.5292 0.0833603 -0.0330743 -0.00466691 -0.0248495 1.29949 -2.38003 -2.13698 -1.66294
5.59203 0.103476 -0.0269377 0.0133567 -0.0357348 1.31621 -2.29167 -2.30137 -1.67229
5.65487 0.110281 -0.0161278 0.033114 -0.0415145 1.30985 -2.02968 -2.24771 -1.59693
5.7177 0.104086 -0.00383465 0.049228 -0.0415062 1.25664 -1.66989 -2.02138 -1.44042
5.78053 0.0880486 0.00682565 0.0576814 -0.0364837 1.1445 -1.2863 -1.69202 -1.22221
5.84336 0.0671067 0.0137598 0.0568668 -0.028338 0.978307 -0.935158 -1.33216 -0.972047
5.90619 0.0462914 0.0163072 0.0476451 -0.0194168 0.777084 -0.647793 -0.998255 -0.721275
5.96903 0.029101 0.0150447 0.0326999 -0.0117699 0.566101 -0.432136 -0.721075 -0.495055
6.03186 0.0166966 0.0112425 0.015629 -0.00655516 0.368713 -0.279959 -0.507191 -0.308262
6.09469 0.00825928 0.00632039 3.1127e-05 -0.00382994 0.201161 -0.175752 -0.347887 -0.16562
6.15752 0.00215581 0.00150478 -0.0113368 -0.00280246 0.0710733 -0.103926 -0.229346 -0.0644754
6.22035 -0.00288774 -0.00232878 -0.0172114 -0.00239752 -0.0213688 -0.0527577 -0.139344 0.00184593


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp4_snap-100.txt <==
0 0.00239594 -0.0021728 -0.0136838 -0.00285879 -0.0246723 -0.0255509 -0.0737082 0.0210221
0.0628319 -0.000644264 -0.00312644 -0.0135445 -0.00265246 -0.065726 -0.0166136 -0.0529127 0.0439899
0.125664 -0.00352042 -0.0035447 -0.012145 -0.00188097 -0.0909212 -0.00830021 -0.0320247 0.0564449
0.188496 -0.00551355 -0.0035732 -0.0103022 -0.000916098 -0.103889 -0.00160495 -0.0120515 0.0617749
0.251327 -0.00633467 -0.00334203 -0.00848827 -8.42875e-05 -0.106879 0.00303275 0.00534596 0.0620672
0.314159 -0.00607662 -0.00295033 -0.00688844 0.000443106 -0.101909 0.00550841 0.0182882 0.058571
0.376991 -0.00505986 -0.00246907 -0.00555552 0.000641458 -0.0915818 0.00592413 0.0256419 0.05231
0.439823 -0.00369727 -0.00196424 -0.00451619 0.000571463 -0.0788542 0.00467036 0.0277344 0.0444487
0.502655 -0.00239241 -0.00151185 -0.00376478 0.000333744 -0.0660969 0.00249518 0.0261387 0.0362127
0.565487 -0.00143439 -0.00117668 -0.00321145 5.11825e-05 -0.0544753 0.000325413 0.0227132 0.0285539
0.628319 -0.000903099 -0.000968858 -0.00269797 -0.000155707 -0.0442444 -0.00110997 0.0187571 0.0219424
0.69115 -0.000661286 -0.000828163 -0.0021085 -0.000219192 -0.0355484 -0.00155643 0.0149226 0.0164679
0.753982 -0.000479361 -0.000669104 -0.00147764 -0.000166604 -0.0288352 -0.00117776 0.011715 0.0121027
0.816814 -0.000223317 -0.000457926 -0.000974625 -0.000101629 -0.0245139 -0.000242875 0.00988038 0.00884251
0.879646 4.28855e-05 -0.000250455 -0.00075349 -0.000120151 -0.0223662 0.00114307 0.0102502 0.00662921
0.942478 0.000131386 -0.000147409 -0.000797235 -0.000225669 -0.0214568 0.00304413 0.0133034 0.00522067
1.00531 -8.34662e-05 -0.00020134 -0.000901877 -0.000321997 -0.0206537 0.0055023 0.0190313 0.00422801
1.06814 -0.000535028 -0.000359661 -0.000820601 -0.000294275 -0.0191286 0.00840156 0.0273008 0.00333594
1.13097 -0.00100457 -0.0004975 -0.000439779 -0.000106154 -0.0162273 0.0115444 0.0382796 0.0025017
1.19381 -0.0012854 -0.000510091 0.000165713 0.00017413 -0.0108558 0.0148475 0.0523353 0.00192863
1.25664 -0.00131498 -0.000380311 0.000830594 0.000436621 -0.00116319 0.018431 0.0693275 0.00182717
1.31947 -0.0011648 -0.000165636 0.00144231 0.000615714 0.0149166 0.0224931 0.0878509 0.00217605
1.3823 -0.000922611 7.14772e-05 0.00199583 0.000719231 0.038547 0.0270855 0.105086 0.00267874
1.44513 -0.000596847 0.000316647 0.00253044 0.000784686 0.0691374 0.0319964 0.117391 0.00290889
1.50796 -0.000129135 0.000594184 0.00303534 0.000818969 0.104294 0.0368185 0.121177 0.00247137
1.5708 0.000520297 0.000917553 0.00342349 0.000784097 0.140315 0.0410828 0.113586 0.00103665
1.63363 0.00131501 0.00125708 0.00358464 0.000633957 0.172587 0.0442836 0.092909 -0.0017131
1.69646 0.00216214 0.00155263 0.00344629 0.000353968 0.195709 0.0457711 0.0591241 -0.00605909
1.75929 0.00296351 0.00174572 0.00298225 -3.61931e-05 0.203911 0.0446838 0.0147233 -0.0120357
1.82212 0.00362575 0.00179121 0.0021885 -0.000504405 0.192467 0.0401304 -0.034623 -0.0191284
1.88496 0.0040263 0.00164616 0.00109081 -0.00101045 0.159966 0.0316572 -0.080446 -0.0261299
1.94779 0.00400834 0.00127225 -0.000197491 -0.00148043 0.11027 0.0197724 -0.113468 -0.0313674
2.01062 0.00346088 0.000676027 -0.00143354 -0.00179077 0.052604 0.00616952 -0.126763 -0.033301
2.07345 0.00244091 -4.18133e-05 -0.0023019 -0.00180867 -0.000880687 -0.00660495 -0.118682 -0.0312337
2.13628 0.00122023 -0.000689402 -0.00256994 -0.00148065 -0.039262 -0.0159945 -0.0939164 -0.025748
2.19911 0.000182503 -0.00106561 -0.0022357 -0.000898623 -0.056803 -0.0204245 -0.0618607 -0.0185758
2.26195 -0.000375078 -0.00107348 -0.00154644 -0.000275167 -0.0547757 -0.0199396 -0.0328615 -0.011894
2.32478 -0.000392832 -0.000778411 -0.000865123 0.000167311 -0.0402706 -0.0161194 -0.0141045 -0.00737018
2.38761 -4.85856e-05 -0.000363956 -0.000483947 0.000313622 -0.0226249 -0.011286 -0.0071941 -0.00546942
2.45044 0.000369217 -2.15176e-05 -0.000515664 0.000194746 -0.00928337 -0.0074202 -0.00859614 -0.00541517
2.51327 0.000598957 0.000140902 -0.000912601 -6.59612e-05 -0.00316401 -0.0053857 -0.012522 -0.00581341
2.57611 0.000460666 0.000114412 -0.0015548 -0.000339673 -0.00272692 -0.00486235 -0.0144344 -0.00552836
2.63894 -0.000165769 -5.56715e-05 -0.00231311 -0.000541354 -0.00435908 -0.00492703 -0.0130755 -0.00424287
2.70177 -0.00136444 -0.000317126 -0.00304788 -0.000622732 -0.00531203 -0.00480843 -0.010007 -0.0023856
2.7646 -0.0031564 -0.000621236 -0.00357838 -0.000545418 -0.00521517 -0.0042876 -0.00739721 -0.000585135
2.82743 -0.00544046 -0.000906613 -0.00367937 -0.000276283 -0.00537043 -0.00355293 -0.00595095 0.000855404
2.89027 -0.00795951 -0.00109144 -0.00312352 0.000189944 -0.00677392 -0.00276819 -0.00455206 0.0020491
2.9531 -0.0103247 -0.00109053 -0.00174764 0.000807716 -0.00873455 -0.00180459 -0.00167001 0.00318392
3.01593 -0.0120836 -0.000842823 0.00048368 0.00147922 -0.00929616 -0.000379699 0.00289345 0.00413619
3.07876 -0.0128066 -0.000329461 0.0034255 0.00207096 -0.00699458 0.00155996 0.0075326 0.00444116
3.14159 -0.012184 0.000418401 0.00672106 0.00243497 -0.00228088 0.0036078 0.0100437 0.00366676
3.20442 -0.010137 0.00131087 0.00982569 0.00243539 0.00271091 0.00507116 0.00939612 0.0018451
3.26726 -0.00690483 0.00219343 0.0121245 0.00199138 0.00582554 0.00542808 0.00649251 -0.000448899
3.33009 -0.00304094 0.00286799 0.0131313 0.00113002 0.00645862 0.00468156 0.00330965 -0.00246454
3.39292 0.000731309 0.00315673 0.0126799 1.27086e-05 0.00567993 0.00331042 0.00128871 -0.0037802
3.45575 0.00375892 0.00298407 0.0109907 -0.00110342 0.00496605 0.00186098 0.000451982 -0.00452328
3.51858 0.0056713 0.00242054 0.00856114 -0.00196518 0.00488923 0.000514793 -7.08788e-05 -0.00514646
3.58142 0.00644631 0.00164903 0.00594842 -0.00242696 0.00503407 -0.00104666 -0.000833388 -0.00598241
3.64425 0.00631424 0.000872229 0.00357607 -0.00249094 0.0050743 -0.00343979 -0.0015616 -0.0069381
3.70708 0.00559188 0.00022636 0.00166301 -0.0022643 0.0056704 -0.0072649 -0.00196848 -0.0074798
3.76991 0.00456164 -0.00024421 0.00026568 -0.00187642 0.00793287 -0.0129082 -0.00304802 -0.00674411
3.83274 0.00343789 -0.00055253 -0.000649456 -0.00142003 0.0116397 -0.0204533 -0.00725117 -0.00353651
3.89557 0.00237623 -0.000721732 -0.00116966 -0.000943942 0.0138818 -0.0295087 -0.0167679 0.00376608
3.95841 0.00146435 -0.000766236 -0.00142967 -0.0004748 0.00986778 -0.0388699 -0.0309659 0.0170963
4.02124 0.000689499 -0.000700417 -0.00158474 -2.9686e-05 -0.00403595 -0.0462907 -0.0452736 0.0381102
4.08407 -6.66271e-05 -0.000544448 -0.00174212 0.000391127 -0.0270827 -0.0488363 -0.0531508 0.0673834
4.1469 -0.00096665 -0.000309979 -0.00189619 0.000811324 -0.0535831 -0.0439782 -0.0504747 0.104158
4.20973 -0.00212022 1.84476e-05 -0.00193494 0.00126792 -0.0763745 -0.0308314 -0.0393576 0.147357
4.27257 -0.0035323 0.000480645 -0.00173232 0.00179375 -0.0927607 -0.0103481 -0.028058 0.197703
4.3354 -0.00515338 0.00111797 -0.00125948 0.00241989 -0.109037 0.0164179 -0.0258848 0.259639
4.39823 -0.00700405 0.00196171 -0.00062016 0.00320467 -0.139888 0.0515529 -0.0355038 0.341186
4.46106 -0.00927878 0.00305693 2.66772e-05 0.00426101 -0.201848 0.103055 -0.0473725 0.450754
4.52389 -0.0123433 0.00450348 0.000597438 0.00574441 -0.303885 0.184631 -0.0403238 0.59173
4.58673 -0.0166156 0.00646188 0.00115849 0.00779613 -0.440339 0.311217 0.0111484 0.757458
4.64956 -0.0223977 0.00908675 0.00187403 0.0104773 -0.590305 0.491409 0.126321 0.929495
4.71239 -0.0297436 0.0124051 0.00285072 0.0137387 -0.723791 0.720101 0.309611 1.08054
4.77522 -0.0384032 0.0162019 0.00397678 0.0174368 -0.811156 0.974987 0.547605 1.18093
4.83805 -0.0478182 0.0199742 0.00485722 0.0213633 -0.831098 1.21882 0.811981 1.20577
4.90088 -0.0571149 0.0229769 0.00489041 0.0252423 -0.774206 1.40671 1.06562 1.13984
4.96372 -0.0650757 0.0243491 0.00346544 0.0286821 -0.642229 1.49598 1.26882 0.978781
5.02655 -0.0701423 0.0233061 0.000224738 0.0311178 -0.445175 1.45585 1.38437 0.727624
5.08938 -0.0705585 0.0193817 -0.00467089 0.0318071 -0.198133 1.27508 1.38237 0.398571
5.15221 -0.0647409 0.0126833 -0.0103472 0.0299415 0.0815878 0.966511 1.24617 0.00974671
5.21504 -0.0518503 0.00406533 -0.0151897 0.0248842 0.37707 0.567397 0.978747 -0.414709
5.27788 -0.0323767 -0.00490256 -0.0170931 0.0164867 0.673608 0.134139 0.606992 -0.844294
5.34071 -0.00844646 -0.0122532 -0.0140323 0.00535979 0.958537 -0.26872 0.180315 -1.24313
5.40354 0.0163946 -0.0161802 -0.00484302 -0.00705213 1.21866 -0.583309 -0.238069 -1.57343
5.46637 0.037969 -0.0156496 0.0100785 -0.0187069 1.43709 -0.772574 -0.585604 -1.80146
5.5292 0.0526063 -0.0108071 0.0285261 -0.027493 1.59273 -0.828536 -0.816035 -1.9046
5.59203 0.058226 -0.00298465 0.0469196 -0.0318748 1.66468 -0.771448 -0.910695 -1.87724
5.65487 0.0549516 0.00572276 0.0613434 -0.031389 1.64025 -0.640493 -0.881374 -1.7331
5.7177 0.045014 0.0131505 0.0687805 -0.0267725 1.52204 -0.480219 -0.763859 -1.50258
5.78053 0.0319744 0.0177434 0.0680091 -0.0196712 1.32942 -0.32813 -0.604786 -1.22541
5.84336 0.0195449 0.0189529 0.059801 -0.0120706 1.09312 -0.207374 -0.446899 -0.941116
5.90619 0.010434 0.0172195 0.0464294 -0.00568984 0.845856 -0.125622 -0.31817 -0.680735
5.96903 0.00563911 0.0136081 0.0308051 -0.00155137 0.614009 -0.0786331 -0.228246 -0.46242
6.03186 0.00443498 0.00930929 0.015651 0.000165141 0.413768 -0.0558954 -0.172162 -0.291837
6.09469 0.00502087 0.00524535 0.00296998 -6.14139e-06 0.251737 -0.0459807 -0.138055 -0.165853
6.15752 0.00549171 0.00191637 -0.00615638 -0.00113773 0.127753 -0.0401429 -0.114442 -0.0770811
6.22035 0.00466371 -0.000536228 -0.0115354 -0.00229609 0.03766 -0.0337033 -0.0940164 -0.0172737


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp6+7_snap-100.txt <==
0 0.0119179 -0.0121717 -0.0393268 -0.00991265 0.0474692 -0.138912 -0.23197 -0.0495225
0.0628319 0.00394213 -0.00819038 -0.0258086 -0.00599877 0.0243934 -0.102504 -0.178925 -0.0303296
0.125664 -0.000448657 -0.00531433 -0.0169201 -0.00293459 0.00636487 -0.0746324 -0.136297 -0.0169613
0.188496 -0.00196222 -0.00336254 -0.0115759 -0.00115415 -0.00681579 -0.0536462 -0.101563 -0.00842751
0.251327 -0.00180908 -0.00211837 -0.00851916 -0.000470891 -0.015043 -0.0377791 -0.0720955 -0.00329873
0.314159 -0.00103383 -0.00136997 -0.00681966 -0.000449327 -0.0177456 -0.0254509 -0.0467858 -0.000604748
0.376991 -0.000319387 -0.000965504 -0.00598469 -0.000705803 -0.0150038 -0.0158047 -0.026409 7.77849e-05
0.439823 -4.27063e-05 -0.000833736 -0.00572948 -0.00100483 -0.00842023 -0.00875407 -0.0122706 -0.000833828
0.502655 -0.000315317 -0.00093391 -0.00572702 -0.00120964 -0.000609723 -0.00439792 -0.0045013 -0.00251656
0.565487 -0.000973656 -0.00117972 -0.00560749 -0.00123315 0.00625028 -0.00238642 -0.00167474 -0.00395509
0.628319 -0.0016619 -0.00142557 -0.00516656 -0.00105944 0.0113734 -0.00186555 -0.00194144 -0.00451872
0.69115 -0.00206741 -0.00154455 -0.00450078 -0.000775295 0.0149965 -0.00198086 -0.00430725 -0.00424447
0.753982 -0.00214937 -0.00152171 -0.00387201 -0.000521179 0.0173007 -0.00234496 -0.00874172 -0.00353773
0.816814 -0.00213513 -0.00145404 -0.0034125 -0.000371806 0.0178604 -0.00299257 -0.0152541 -0.00266278
0.879646 -0.00226002 -0.00143799 -0.00297624 -0.00026421 0.0160761 -0.003974 -0.0231902 -0.00158811
0.942478 -0.00249605 -0.00145117 -0.00230397 -6.67897e-05 0.0118517 -0.00513074 -0.0315722 -0.000289714
1.00531 -0.002551 -0.00135791 -0.0013394 0.000263279 0.00557611 -0.00632643 -0.0399587 0.000934651
1.06814 -0.00215749 -0.001049 -0.000362404 0.000597107 -0.00258597 -0.00781955 -0.0486779 0.00158836
1.13097 -0.00136974 -0.000580543 0.000219076 0.000729187 -0.0131792 -0.0102571 -0.0580792 0.00145188
1.19381 -0.000561753 -0.000160953 0.00022858 0.000571662 -0.0270366 -0.0141826 -0.0676602 0.000886612
1.25664 -0.000112468 1.9268e-05 -0.000119965 0.00025321 -0.0443607 -0.0195138 -0.0761003 0.000599769
1.31947 -8.00925e-05 -4.40139e-05 -0.000423057 1.16509e-05 -0.0643517 -0.0255168 -0.0821569 0.00108315
1.3823 -0.000183342 -0.000171454 -0.000452614 -2.27188e-05 -0.0858106 -0.0312992 -0.0853298 0.00229458
1.44513 -0.000102266 -0.000178197 -0.000331667 6.16528e-05 -0.107958 -0.0363184 -0.0854347 0.00389505
1.50796 0.000205332 -5.25308e-05 -0.000361808 6.47918e-05 -0.130347 -0.0404125 -0.0815314 0.00577182
1.5708 0.000483415 4.41785e-05 -0.000689809 -0.000108574 -0.151738 -0.0433893 -0.0715646 0.0082891
1.63363 0.00045942 -4.44115e-05 -0.00115054 -0.000346295 -0.169093 -0.0446744 -0.0535177 0.0119944
1.69646 0.000130646 -0.000297459 -0.00143367 -0.000445003 -0.178094 -0.0434553 -0.0273621 0.0170461
1.75929 -0.000236801 -0.000530073 -0.00139245 -0.000322646 -0.175259 -0.0392578 0.00384481 0.0228719
1.82212 -0.000386619 -0.000579329 -0.00117687 -0.000103757 -0.160236 -0.0324698 0.0347643 0.0283269
1.88496 -0.000333593 -0.000469071 -0.00106053 1.28806e-05 -0.136465 -0.0243741 0.059995 0.03219
1.94779 -0.000334795 -0.000378757 -0.00114438 -3.4828e-05 -0.109625 -0.0166567 0.0761736 0.0336363
2.01062 -0.000599794 -0.00044552 -0.00124394 -0.000106659 -0.0849098 -0.0107146 0.0827003 0.0324406
2.07345 -0.00103979 -0.000606347 -0.0010797 -1.339e-05 -0.0649273 -0.00715104 0.0809921 0.0289124
2.13628 -0.00132076 -0.000651324 -0.000583326 0.000267609 -0.0493989 -0.00566197 0.0731178 0.0236796
2.19911 -0.00118155 -0.000442239 -1.04793e-05 0.000541551 -0.0364969 -0.00531534 0.0608047 0.0174404
2.26195 -0.000709533 -7.5412e-05 0.000265766 0.000572523 -0.0246986 -0.0050742 0.0452874 0.0107801
2.32478 -0.000299536 0.000183716 9.82497e-05 0.000317189 -0.0139138 -0.00431571 0.027835 0.00413943
2.38761 -0.00032214 0.000140216 -0.000273431 -1.64049e-05 -0.00527407 -0.00306229 0.0103771 -0.00206175
2.45044 -0.000802392 -0.00014622 -0.00039908 -0.000147012 0.000116569 -0.0017778 -0.00444205 -0.00729468
2.51327 -0.00139827 -0.00041024 2.26946e-05 3.33558e-05 0.00246531 -0.000887698 -0.0141274 -0.0109963
2.57611 -0.00168821 -0.000414087 0.000918341 0.000375549 0.00353252 -0.000429359 -0.0177444 -0.0128838
2.63894 -0.00149829 -0.000142524 0.00193382 0.000620684 0.00548609 -0.000147476 -0.0168282 -0.0132479
2.70177 -0.000979624 0.000216087 0.00274284 0.000627662 0.00916397 7.00479e-05 -0.0147907 -0.0128676
2.7646 -0.000390571 0.000465446 0.00327722 0.000466555 0.0131957 -0.000114519 -0.0148798 -0.0124873
2.82743 0.000188798 0.000573352 0.00367715 0.000307306 0.0148806 -0.00128393 -0.0180681 -0.0122361
2.89027 0.000931772 0.000660066 0.00403031 0.000231403 0.0122462 -0.00367078 -0.0225525 -0.0115155
2.9531 0.00205722 0.000833109 0.00416736 0.000154318 0.00559958 -0.00671981 -0.0253132 -0.00950528
3.01593 0.00353177 0.00104393 0.00372704 -7.55746e-05 -0.0027286 -0.00925354 -0.0243983 -0.00588968
3.07876 0.00495914 0.00110724 0.00245238 -0.000507801 -0.0101075 -0.0101384 -0.0199939 -0.00120538
3.14159 0.00577108 0.000858997 0.000464746 -0.00101285 -0.015136 -0.00890451 -0.0135876 0.00342842
3.20442 0.00557705 0.000302983 -0.00172452 -0.00136213 -0.0176671 -0.00587285 -0.00641196 0.00690077
3.26726 0.00440365 -0.000379575 -0.00348233 -0.00138585 -0.0176955 -0.00183829 0.00107931 0.00853689
3.33009 0.00265665 -0.000949777 -0.00439193 -0.00107536 -0.0146998 0.00229508 0.008299 0.0081722
3.39292 0.000864843 -0.00124862 -0.00441468 -0.000564035 -0.00842207 0.00567501 0.0135664 0.00606282
3.45575 -0.000583411 -0.0012519 -0.00379769 -2.87617e-05 -0.000245805 0.00758825 0.014681 0.00285599
3.51858 -0.00153694 -0.00103341 -0.00285607 0.000398618 0.00666286 0.00771442 0.0108778 -0.000448074
3.58142 -0.00200531 -0.00069858 -0.00182142 0.00065821 0.00919662 0.00647345 0.00421126 -0.00279494
3.64425 -0.00203786 -0.000345251 -0.000838059 0.000742189 0.00671166 0.00506163 -0.00136672 -0.00366199
3.70708 -0.00167996 -5.67596e-05 -3.47866e-05 0.000671442 0.00167647 0.00490481 -0.00274891 -0.00355167
3.76991 -0.00101319 0.000100039 0.000446402 0.000490238 -0.00224046 0.00680324 0.000214081 -0.00393695
3.83274 -0.000191837 8.61161e-05 0.000499588 0.000267092 -0.00292806 0.0104133 0.00522861 -0.00664254
3.89557 0.000594509 -0.000102349 0.000111213 8.38054e-05 -0.000789326 0.0144312 0.0101514 -0.0131768
3.95841 0.00120593 -0.000447458 -0.000659691 1.56391e-05 0.00302531 0.0171402 0.0150134 -0.0245597
4.02124 0.00159367 -0.000938102 -0.00177572 0.000124434 0.00931816 0.0165956 0.0213331 -0.0416276
4.08407 0.00174285 -0.00158838 -0.00330686 0.000480727 0.0216899 0.0101209 0.0291975 -0.0651951
4.1469 0.00155513 -0.00242633 -0.00543322 0.00120636 0.0444123 -0.00637614 0.0347225 -0.0954656
4.20973 0.000762049 -0.00345471 -0.0083694 0.0025085 0.0788333 -0.0383179 0.0301647 -0.130753
4.27257 -0.00107778 -0.00460113 -0.0122731 0.00467556 0.120898 -0.0910585 0.00671901 -0.166299
4.3354 -0.00451663 -0.00567874 -0.0171821 0.00802249 0.161194 -0.167531 -0.0417989 -0.194136
4.39823 -0.0101296 -0.00638142 -0.0229724 0.012796 0.187087 -0.265918 -0.116142 -0.204447
4.46106 -0.0183933 -0.00634039 -0.0293227 0.0190668 0.18581 -0.378279 -0.210252 -0.188206
4.52389 -0.0294917 -0.00525761 -0.0357262 0.0266439 0.147989 -0.490674 -0.311238 -0.140428
4.58673 -0.0430574 -0.00309181 -0.0416164 0.0350403 0.0713767 -0.584946 -0.401066 -0.0631105
4.64956 -0.0579639 -0.000222436 -0.0466076 0.0435006 -0.0362262 -0.642104 -0.46056 0.0332372
4.71239 -0.0723117 0.00250303 -0.0507167 0.0510767 -0.156882 -0.646739 -0.475104 0.130544
4.77522 -0.0836585 0.00390054 -0.0543621 0.0567148 -0.266553 -0.591176 -0.439581 0.207087
4.83805 -0.0893935 0.00275482 -0.0580348 0.059324 -0.342001 -0.477715 -0.359555 0.243537
4.90088 -0.0871232 -0.00176421 -0.0617509 0.0578365 -0.367064 -0.317985 -0.247912 0.229052
4.96372 -0.0750709 -0.00966933 -0.0645687 0.0513227 -0.335391 -0.130081 -0.119417 0.164997
5.02655 -0.0526323 -0.0198313 -0.064474 0.0392512 -0.249811 0.0646513 0.0129556 0.0649522
5.08938 -0.0211476 -0.0299236 -0.0588022 0.0219185 -0.121096 0.243543 0.137991 -0.0486814
5.15221 0.0153974 -0.0368089 -0.0451811 0.000923171 0.0318635 0.383431 0.244014 -0.150106
5.21504 0.0503648 -0.0374328 -0.0227918 -0.0206094 0.181933 0.462168 0.317736 -0.216224
5.27788 0.0757113 -0.0300446 0.00644843 -0.0383816 0.29742 0.462452 0.345961 -0.23251
5.34071 0.0844399 -0.0152678 0.0373599 -0.0479953 0.351372 0.377478 0.319104 -0.197611
5.40354 0.0733857 0.00357639 0.0622068 -0.0464841 0.333055 0.215636 0.234166 -0.124915
5.46637 0.0449991 0.0212653 0.0728272 -0.0336728 0.254469 0.00102029 0.0959936 -0.039293
5.5292 0.00709226 0.0324408 0.0636253 -0.0126509 0.146598 -0.23145 -0.08254 0.0310991
5.59203 -0.0295506 0.0336357 0.0341523 0.0110191 0.04648 -0.444612 -0.280747 0.0651258
5.65487 -0.0547736 0.0246241 -0.0101111 0.0311177 -0.0177067 -0.607903 -0.471647 0.0562419
5.7177 -0.0623969 0.00843783 -0.0593854 0.0428406 -0.0355913 -0.703445 -0.626586 0.0134513
5.78053 -0.0520258 -0.00994781 -0.102975 0.0442372 -0.0142179 -0.728089 -0.722953 -0.044544
5.84336 -0.0287347 -0.0255937 -0.132787 0.0364847 0.0291077 -0.691733 -0.751715 -0.0983059
5.90619 -0.000884638 -0.0352943 -0.145374 0.0230487 0.075391 -0.612972 -0.720077 -0.134759
5.96903 0.0230047 -0.0382862 -0.141885 0.00824156 0.109998 -0.513368 -0.647092 -0.149513
6.03186 0.0371116 -0.0358491 -0.126474 -0.00419126 0.125284 -0.411833 -0.554796 -0.144943
6.09469 0.0398382 -0.0302357 -0.104323 -0.0120059 0.120696 -0.320832 -0.460335 -0.126731
6.15752 0.0335299 -0.0235932 -0.0802035 -0.0147455 0.101202 -0.245539 -0.373112 -0.101198
6.22035 0.0227246 -0.017353 -0.0577685 -0.0134389 0.0744509 -0.185744 -0.296677 -0.0740023


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp6_snap-100.txt <==
0 0.0289834 0.00143668 -0.00791774 -0.0114981 -0.213013 -0.368147 -0.569585 0.0878231
0.0628319 0.0173181 0.000518584 -0.00749754 -0.00737393 -0.195589 -0.268052 -0.430084 0.0832253
0.125664 0.0101683 -0.000202577 -0.00668062 -0.00433604 -0.181412 -0.19357 -0.319413 0.0784004
0.188496 0.00639965 -0.000486563 -0.00565796 -0.00247921 -0.167242 -0.139545 -0.233058 0.0722492
0.251327 0.00453467 -0.000450025 -0.00463099 -0.00153071 -0.150965 -0.100854 -0.166253 0.0648944
0.314159 0.00354631 -0.000269851 -0.00367497 -0.0010924 -0.131966 -0.0731639 -0.115812 0.0566173
0.376991 0.0030267 -4.19894e-05 -0.00288782 -0.000890146 -0.111573 -0.0534307 -0.0798998 0.0476497
0.439823 0.00284125 0.000176838 -0.00245883 -0.000845028 -0.0923464 -0.0397128 -0.0563361 0.0384704
0.502655 0.00277558 0.000298883 -0.00250227 -0.000953467 -0.0763521 -0.0304941 -0.0414751 0.0299204
0.565487 0.00253919 0.000236215 -0.00286318 -0.00114263 -0.0638038 -0.0241959 -0.0310265 0.0228201
0.628319 0.00201809 -2.98566e-06 -0.0031732 -0.00126414 -0.0532802 -0.0193367 -0.0220492 0.0174433
0.69115 0.00139607 -0.000288109 -0.00314567 -0.00121642 -0.043216 -0.015066 -0.0140415 0.013419
0.753982 0.000959283 -0.000467491 -0.00280773 -0.00103907 -0.0331764 -0.0113861 -0.00801925 0.0101844
0.816814 0.000795065 -0.000499534 -0.00242117 -0.000861888 -0.023758 -0.00871884 -0.00462625 0.00750728
0.879646 0.000726758 -0.00047058 -0.00218466 -0.000763258 -0.0154423 -0.00720804 -0.0032711 0.00552014
0.942478 0.000551449 -0.00047962 -0.00204875 -0.000698592 -0.00777831 -0.00644698 -0.00304033 0.00426107
1.00531 0.00029584 -0.000521341 -0.00183837 -0.000578498 0.000194166 -0.00587246 -0.0041437 0.00326894
1.06814 0.000186727 -0.000502539 -0.00152308 -0.000401965 0.00877256 -0.00536193 -0.00812552 0.0017305
1.13097 0.000366731 -0.000373447 -0.0013067 -0.000283197 0.0169732 -0.00537222 -0.0165351 -0.000928477
1.19381 0.000687524 -0.000218385 -0.00141828 -0.000331063 0.0231297 -0.00646795 -0.0294897 -0.00460664
1.25664 0.000833476 -0.000189413 -0.001837 -0.000513632 0.0260379 -0.00874176 -0.0456372 -0.00868695
1.31947 0.000654008 -0.000344881 -0.00227405 -0.00066833 0.0254268 -0.0117272 -0.0634107 -0.0126053
1.3823 0.000335964 -0.000572678 -0.00245576 -0.00066193 0.0213469 -0.0148665 -0.0820281 -0.0162204
1.44513 0.000211344 -0.000696228 -0.00241054 -0.000533203 0.0133226 -0.0180113 -0.101038 -0.0196111
1.50796 0.00039527 -0.000661442 -0.00244159 -0.000457746 0.000412115 -0.0214241 -0.118942 -0.0225514
1.5708 0.000643459 -0.00060388 -0.00279928 -0.000560735 -0.0176759 -0.0252914 -0.132584 -0.0242683
1.63363 0.000590246 -0.000713526 -0.00339419 -0.000771267 -0.0394846 -0.0292727 -0.138297 -0.0238043
1.69646 0.000122167 -0.00103006 -0.00385721 -0.000877026 -0.0619303 -0.0325633 -0.133994 -0.0207057
1.75929 -0.000503704 -0.00138308 -0.0038905 -0.000731093 -0.0817081 -0.0344229 -0.120384 -0.0154324
1.82212 -0.000918773 -0.00154664 -0.00354959 -0.000400825 -0.0967956 -0.0346677 -0.100299 -0.00915012
1.88496 -0.00100836 -0.00145496 -0.00317092 -0.000104504 -0.106756 -0.0336805 -0.0768977 -0.00310648
1.94779 -0.00101026 -0.0012604 -0.00302726 1.66797e-06 -0.111683 -0.0319593 -0.0524018 0.00189293
2.01062 -0.00125777 -0.00117572 -0.00306471 -2.87905e-05 -0.110927 -0.0296304 -0.0282992 0.00556494
2.07345 -0.00184016 -0.00126222 -0.00297573 3.46771e-06 -0.10296 -0.0263506 -0.00642128 0.00786328
2.13628 -0.00251888 -0.00137597 -0.00251341 0.000237583 -0.0867314 -0.0216672 0.0104959 0.00868176
2.19911 -0.00296102 -0.00131911 -0.00172163 0.000612802 -0.0634787 -0.0155439 0.0196031 0.00783608
2.26195 -0.00303714 -0.00103682 -0.000865243 0.000928889 -0.037402 -0.00865012 0.0196459 0.00532797
2.32478 -0.00289465 -0.000664376 -0.000155531 0.00103702 -0.0143273 -0.00218629 0.0122955 0.00164334
2.38761 -0.00276527 -0.000388429 0.000449112 0.000969428 0.00106436 0.00268138 0.00196276 -0.00221209
2.45044 -0.00271892 -0.000270129 0.00119259 0.000890131 0.00769419 0.00544186 -0.00608717 -0.0050675
2.51327 -0.00259102 -0.000200631 0.00229898 0.000929955 0.00848526 0.00650252 -0.00837845 -0.00617878
2.57611 -0.00211146 -1.4753e-05 0.00379222 0.00107051 0.00825602 0.00686883 -0.0050431 -0.00568094
2.63894 -0.00108143 0.000363306 0.00548279 0.00117356 0.0104521 0.00741156 0.000475603 -0.00453849
2.70177 0.000550699 0.000876973 0.00706816 0.00110286 0.0150448 0.00824187 0.00384968 -0.00394328
2.7646 0.00272202 0.0014087 0.00821954 0.000810894 0.0191736 0.00869228 0.00285289 -0.00453804
2.82743 0.00529784 0.00186499 0.00860433 0.00032533 0.0199764 0.00793704 -0.00131773 -0.00603292
2.89027 0.00805385 0.00218496 0.00790161 -0.000315266 0.0171887 0.00573127 -0.00548152 -0.00750496
2.9531 0.0106258 0.0022874 0.00588357 -0.00108425 0.0132141 0.00262824 -0.00746937 -0.00810817
3.01593 0.0125089 0.00204623 0.00255582 -0.00191931 0.0106098 -0.000483218 -0.00796102 -0.00757853
3.07876 0.0131561 0.00135277 -0.00172722 -0.00266564 0.00940961 -0.00302662 -0.0093679 -0.00614601
3.14159 0.0121584 0.00022554 -0.00625988 -0.00309059 0.00702199 -0.00491726 -0.0127724 -0.00406827
3.20442 0.00943912 -0.00112945 -0.0101292 -0.0029846 0.00104796 -0.00614715 -0.0160321 -0.00137044
3.26726 0.00537782 -0.00236994 -0.0124754 -0.00228273 -0.00762688 -0.00632845 -0.0152751 0.00189222
3.33009 0.000777675 -0.00315494 -0.0127882 -0.00112111 -0.0147067 -0.00482812 -0.00868941 0.00517328
3.39292 -0.0033647 -0.00328541 -0.0111167 0.000208037 -0.0158967 -0.00146201 0.00106795 0.00740884
3.45575 -0.00622108 -0.00277431 -0.00806942 0.00137239 -0.0108697 0.00300107 0.00855443 0.00763999
3.51858 -0.00744251 -0.00182296 -0.00456307 0.00212148 -0.00391446 0.0072148 0.0101495 0.00574063
3.58142 -0.00722632 -0.000728305 -0.00143432 0.00235982 -0.000319332 0.0103159 0.00734324 0.00243961
3.64425 -0.00609725 0.000231842 0.000858851 0.00214867 -0.00165454 0.0126491 0.00543873 -0.00157542
3.70708 -0.00457219 0.000885912 0.00227207 0.00164757 -0.00435847 0.015296 0.00872852 -0.00675714
3.76991 -0.00295575 0.00119348 0.00297472 0.00103167 -0.00297771 0.0186341 0.0167087 -0.014987
3.83274 -0.00137267 0.00120569 0.00312376 0.000428186 0.00513664 0.0211002 0.0249647 -0.0287386
3.89557 8.53076e-05 0.00099665 0.00280042 -0.000100806 0.0184291 0.0191201 0.0297158 -0.0498262
3.95841 0.00130513 0.000614459 0.00210027 -0.000536698 0.034619 0.00795459 0.031138 -0.0787319
4.02124 0.00225522 7.26921e-05 0.00119606 -0.000876361 0.0556065 -0.0177249 0.0314266 -0.114691
4.08407 0.00310095 -0.000641385 0.000235482 -0.00112184 0.0882957 -0.064291 0.0285554 -0.155624
4.1469 0.00415012 -0.00157804 -0.000857117 -0.00127723 0.138919 -0.139873 0.0112708 -0.196867
4.20973 0.0056257 -0.00285471 -0.00246648 -0.00132197 0.204139 -0.25344 -0.0392475 -0.228853
4.27257 0.00746116 -0.00465743 -0.00514403 -0.00115367 0.265549 -0.411008 -0.14043 -0.235558
4.3354 0.00930504 -0.00717325 -0.00934955 -0.000542545 0.292407 -0.609912 -0.296915 -0.19608
4.39823 0.0107133 -0.0104766 -0.0152971 0.000840353 0.252124 -0.834168 -0.49342 -0.090476
4.46106 0.0113364 -0.0144511 -0.0229899 0.00330029 0.123421 -1.05417 -0.695972 0.0914788
4.52389 0.0109642 -0.018814 -0.0323052 0.00695069 -0.0938679 -1.23205 -0.860905 0.342039
4.58673 0.00950582 -0.0232248 -0.0429407 0.0115839 -0.375952 -1.33108 -0.947658 0.6316
4.64956 0.00707771 -0.0273916 -0.0542229 0.0166333 -0.679424 -1.32576 -0.93057 0.911571
4.71239 0.00422271 -0.0310973 -0.0649833 0.0212198 -0.950701 -1.20879 -0.80604 1.12382
4.77522 0.00203721 -0.0341425 -0.0736798 0.0242502 -1.13752 -0.992627 -0.593228 1.21412
4.83805 0.0019389 -0.0362602 -0.078689 0.0245719 -1.19934 -0.70559 -0.328535 1.14582
4.90088 0.00506015 -0.0370485 -0.0785284 0.021218 -1.11429 -0.384094 -0.0559554 0.910098
4.96372 0.0115691 -0.0359381 -0.0719044 0.0137593 -0.881874 -0.0642247 0.183407 0.530639
5.02655 0.020301 -0.0322245 -0.0578092 0.00268032 -0.522957 0.224207 0.359576 0.0620483
5.08938 0.0288783 -0.0252462 -0.0360021 -0.010393 -0.0791378 0.459178 0.45801 -0.417756
5.15221 0.0342497 -0.0147738 -0.00787724 -0.0228075 0.388224 0.623945 0.479701 -0.820654
5.21504 0.0335152 -0.00152053 0.0228205 -0.0314352 0.802221 0.703278 0.437366 -1.06602
5.27788 0.0249571 0.0125275 0.0501902 -0.033588 1.08201 0.682058 0.348296 -1.10049
5.34071 0.00910855 0.0243237 0.0676294 -0.0280297 1.16276 0.548473 0.225535 -0.91459
5.40354 -0.0106016 0.0306436 0.0700974 -0.0156915 1.0183 0.30107 0.0711812 -0.549608
5.46637 -0.0282703 0.0293397 0.0561505 0.000297509 0.675717 -0.0439188 -0.123479 -0.0892376
5.5292 -0.0373058 0.0203551 0.0287693 0.0154473 0.212476 -0.449486 -0.368982 0.363504
5.59203 -0.0330324 0.005941 -0.00540069 0.0254072 -0.265836 -0.861969 -0.66369 0.716675
5.65487 -0.0148277 -0.0100668 -0.0380674 0.0275402 -0.658716 -1.22212 -0.983559 0.915203
5.7177 0.01344 -0.0235673 -0.0618163 0.0218365 -0.900837 -1.47958 -1.28375 0.951846
5.78053 0.0449465 -0.0315189 -0.072299 0.0107162 -0.976774 -1.60546 -1.51305 0.860287
5.84336 0.072516 -0.032767 -0.0693665 -0.0021525 -0.916188 -1.59832 -1.63347 0.695775
5.90619 0.0908953 -0.0281576 -0.0567215 -0.01336 -0.77447 -1.48143 -1.63382 0.513398
5.96903 0.0977842 -0.0200047 -0.0401714 -0.0208233 -0.609166 -1.29298 -1.53036 0.352891
6.03186 0.093658 -0.0111552 -0.0252057 -0.0240223 -0.462164 -1.0736 -1.35636 0.23353
6.09469 0.0810011 -0.00399034 -0.0150255 -0.0235644 -0.352874 -0.856219 -1.14828 0.157234
6.15752 0.0634613 0.000277404 -0.00994756 -0.0205578 -0.281695 -0.661454 -0.935991 0.115467
6.22035 0.0450031 0.00175268 -0.00828406 -0.0161801 -0.238876 -0.498351 -0.739464 0.0960284


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp8+9_snap-100.txt <==
0 -0.0193383 0.00537276 0.0272773 0.00246919 0.443926 0.395794 0.57261 -0.410506
0.0628319 -0.0205279 0.00478878 0.027097 0.00203852 0.477984 0.438671 0.638782 -0.433192
0.125664 -0.0242683 0.00358237 0.0284097 0.00224709 0.509577 0.488745 0.711749 -0.449604
0.188496 -0.029139 0.00282439 0.0326022 0.00364538 0.536532 0.546209 0.7948 -0.45464
0.251327 -0.0331425 0.0031445 0.0382069 0.0055898 0.557868 0.607618 0.886373 -0.445516
0.314159 -0.0361194 0.00400353 0.0423027 0.00714155 0.572096 0.665926 0.980871 -0.421357
0.376991 -0.0397549 0.00422233 0.0433762 0.00814814 0.577815 0.712489 1.07232 -0.383197
0.439823 -0.0453154 0.00317281 0.0425965 0.00933401 0.577087 0.739504 1.15731 -0.33498
0.502655 -0.0517685 0.00135536 0.0423211 0.0113877 0.578964 0.741446 1.23453 -0.284358
0.565487 -0.0563846 -0.000184099 0.0436727 0.0141254 0.600004 0.715299 1.30108 -0.241794
0.628319 -0.0570798 -0.000876095 0.0458488 0.0166554 0.660866 0.660201 1.34903 -0.217819
0.69115 -0.0538738 -0.000963283 0.0476885 0.0183127 0.7812 0.576983 1.36456 -0.219814
0.753982 -0.047935 -0.000856446 0.0494707 0.0192996 0.975913 0.467686 1.32929 -0.250006
0.816814 -0.0393915 -0.000298305 0.0527678 0.0203323 1.25355 0.335202 1.22052 -0.305511
0.879646 -0.0263644 0.00172489 0.0584466 0.0216818 1.61417 0.183375 1.00865 -0.380232
0.942478 -0.00624872 0.00623544 0.0649504 0.0225883 2.04344 0.0176455 0.654632 -0.467558
1.00531 0.0221291 0.013441 0.0686058 0.0215564 2.50375 -0.154176 0.113863 -0.562602
1.06814 0.0575487 0.0225518 0.065507 0.0171247 2.92847 -0.321493 -0.649781 -0.663082
1.13097 0.0971506 0.032186 0.0530627 0.00836598 3.22641 -0.47115 -1.64349 -0.769117
1.19381 0.137571 0.0407534 0.0300632 -0.00512321 3.29755 -0.588785 -2.82773 -0.883082
1.25664 0.17503 0.0464332 -0.00397122 -0.0233215 3.05446 -0.662461 -4.10745 -1.00987
1.31947 0.204563 0.0470137 -0.048595 -0.0454915 2.44351 -0.688995 -5.33111 -1.15535
1.3823 0.219922 0.0401674 -0.100948 -0.0695616 1.46834 -0.679905 -6.29463 -1.31972
1.44513 0.215316 0.0243912 -0.154229 -0.0917544 0.222558 -0.660003 -6.75849 -1.48617
1.50796 0.188504 0.000266703 -0.197877 -0.107016 -1.07394 -0.653012 -6.49889 -1.61305
1.5708 0.143535 -0.0286107 -0.220145 -0.110386 -2.06692 -0.658324 -5.40663 -1.64252
1.63363 0.0915013 -0.0556435 -0.212333 -0.0990209 -2.33516 -0.635627 -3.60807 -1.53098
1.69646 0.0484822 -0.0726147 -0.17317 -0.0742436 -1.55269 -0.516935 -1.53375 -1.28861
1.75929 0.0307589 -0.0725268 -0.111617 -0.0426458 0.304948 -0.250133 0.151492 -0.999169
1.82212 0.0482724 -0.0532096 -0.0463648 -0.0150745 2.82859 0.14851 0.783325 -0.794836
1.88496 0.0986793 -0.0199599 -0.000781191 -0.00292643 5.23697 0.571998 0.0133779 -0.788725
1.94779 0.165451 0.0149257 0.00599702 -0.0127732 6.65774 0.857559 -1.96506 -1.00186
2.01062 0.222629 0.0366457 -0.0317814 -0.0420986 6.51299 0.868313 -4.43625 -1.33466
2.07345 0.245337 0.0347533 -0.102369 -0.0791727 4.80322 0.574012 -6.45228 -1.60928
2.13628 0.220956 0.00858599 -0.180805 -0.107966 2.12081 0.0774171 -7.25478 -1.66221
2.19911 0.154506 -0.0321967 -0.239881 -0.115684 -0.623724 -0.433891 -6.60052 -1.43099
2.26195 0.0651803 -0.0724437 -0.261565 -0.0985439 -2.6103 -0.781143 -4.81983 -0.981876
2.32478 -0.0232449 -0.098689 -0.242523 -0.0625452 -3.42996 -0.875852 -2.5993 -0.465913
2.38761 -0.0918534 -0.104398 -0.191885 -0.0194243 -3.16665 -0.743922 -0.636679 -0.0367348
2.45044 -0.13102 -0.090867 -0.124648 0.0190679 -2.24319 -0.488497 0.636006 0.217308
2.51327 -0.139654 -0.0645719 -0.0557789 0.0451493 -1.16154 -0.225162 1.14142 0.292791
2.57611 -0.122474 -0.0336117 0.00259525 0.0559955 -0.290903 -0.0313078 1.06852 0.24532
2.63894 -0.0880421 -0.00526979 0.0420727 0.0527908 0.21407 0.0690369 0.706585 0.146434
2.70177 -0.0474101 0.0151279 0.0589996 0.0394479 0.378141 0.0912937 0.305939 0.0515025
2.7646 -0.0117615 0.0248906 0.0556447 0.0215266 0.319113 0.0672717 0.0137163 -0.0110745
2.82743 0.0111739 0.0244898 0.039651 0.00488523 0.16943 0.0280444 -0.125523 -0.0357468
2.89027 0.0197863 0.0173224 0.0207188 -0.00613204 0.0296236 -0.00417091 -0.1378 -0.031307
2.9531 0.0180529 0.0081841 0.006175 -0.0101614 -0.0492558 -0.0187463 -0.0818681 -0.0131328
3.01593 0.0120588 0.00103918 -0.00150223 -0.00883547 -0.0630507 -0.0164446 -0.0163732 0.00377459
3.07876 0.00634649 -0.00249323 -0.00376868 -0.00523256 -0.0378085 -0.00587417 0.0226063 0.0107458
3.14159 0.00264807 -0.00301555 -0.0032527 -0.00192725 -0.00625026 0.00306679 0.0284737 0.00790952
3.20442 0.00095415 -0.00204722 -0.00184123 -1.46281e-05 0.0113007 0.00532229 0.0149967 0.00139569
3.26726 0.000843828 -0.000820903 -0.000634316 0.000577055 0.0123327 0.00234799 -0.000349011 -0.00261086
3.33009 0.00162774 3.27306e-05 -0.000499545 0.000308 0.0047702 -0.00118538 -0.00816426 -0.0022203
3.39292 0.00199305 0.000225455 -0.00175244 -0.000337928 -0.00333703 -0.00202774 -0.00806294 0.000335923
3.45575 0.000633386 -0.000284963 -0.00334471 -0.000793152 -0.008179 -0.00028342 -0.00320456 0.00198564
3.51858 -0.00222213 -0.00108894 -0.00322794 -0.000517285 -0.00850575 0.00204867 0.0034874 0.00149429
3.58142 -0.00429311 -0.00137261 -0.000355354 0.00051307 -0.00389723 0.00342465 0.00892237 -0.000489881
3.64425 -0.00308957 -0.000572187 0.00359604 0.00151745 0.00381694 0.00358248 0.00940608 -0.00294005
3.70708 0.00127493 0.000900661 0.00513517 0.00145254 0.00940518 0.00285725 0.00361831 -0.00541683
3.76991 0.00540632 0.00179068 0.00225958 7.9597e-05 0.00776872 0.00147866 -0.0039966 -0.00796
3.83274 0.00544759 0.00112941 -0.00306182 -0.00156225 0.000192409 -0.000520593 -0.00536073 -0.0108796
3.89557 0.000974374 -0.0006891 -0.00619693 -0.00198597 -0.00416505 -0.00354685 0.00323841 -0.0149283
3.95841 -0.0041059 -0.00211146 -0.00417598 -0.000719796 0.00444021 -0.00927728 0.0149663 -0.0209591
4.02124 -0.00502122 -0.00188715 0.00117622 0.00110698 0.0260253 -0.0209511 0.0159545 -0.0283304
4.08407 -0.000782372 -0.000364969 0.00470865 0.00179741 0.0482194 -0.0416943 -0.0030946 -0.0332336
4.1469 0.00470968 0.000771691 0.00283131 0.000788825 0.0552258 -0.071486 -0.0380917 -0.0292459
4.20973 0.0063976 0.00015485 -0.0030236 -0.000724691 0.0403521 -0.105531 -0.0746387 -0.0107104
4.27257 0.00295705 -0.00189614 -0.00792313 -0.000945234 0.0098212 -0.136127 -0.100182 0.0235593
4.3354 -0.00211918 -0.00370944 -0.00840879 0.000758221 -0.0255936 -0.156745 -0.112901 0.0696022
4.39823 -0.00429152 -0.00395861 -0.00581899 0.00328781 -0.0617407 -0.164619 -0.11848 0.121141
4.46106 -0.00261413 -0.00294775 -0.00460552 0.00501758 -0.102805 -0.159658 -0.119079 0.17271
4.52389 -0.00043458 -0.00216612 -0.00754504 0.00544588 -0.151761 -0.141625 -0.107405 0.219632
4.58673 -0.00157833 -0.00265297 -0.0129185 0.00554087 -0.200391 -0.109575 -0.0733588 0.255266
4.64956 -0.00618478 -0.00395748 -0.016491 0.0064674 -0.230696 -0.0649137 -0.0168451 0.269705
4.71239 -0.0105667 -0.00477113 -0.0159675 0.00813457 -0.227602 -0.0147735 0.0469481 0.253199
4.77522 -0.0110397 -0.00445526 -0.0130939 0.00915491 -0.190724 0.0289974 0.0961823 0.202575
4.83805 -0.00749101 -0.0037323 -0.0113161 0.00822784 -0.13362 0.0558993 0.11711 0.125056
4.90088 -0.00298787 -0.00378352 -0.0117681 0.00542074 -0.0717929 0.0631853 0.111135 0.035715
4.96372 -0.000202039 -0.00478712 -0.0120335 0.00200331 -0.0119694 0.05689 0.0887458 -0.0492743
5.02655 0.00118657 -0.00554679 -0.00892041 -0.000862102 0.0468394 0.0465829 0.0583767 -0.117655
5.08938 0.00329934 -0.00464484 -0.00208923 -0.00303791 0.102896 0.0387029 0.0223768 -0.160941
5.15221 0.00669698 -0.00188312 0.00540106 -0.00494926 0.144261 0.0341286 -0.0168681 -0.171774
5.21504 0.00892693 0.0015029 0.0100255 -0.00642008 0.153383 0.0308574 -0.0496705 -0.144374
5.27788 0.00684916 0.00399875 0.0108401 -0.00633878 0.120267 0.0276214 -0.061243 -0.0799467
5.34071 0.000272913 0.00502393 0.00943544 -0.00373425 0.0520292 0.024303 -0.0433725 0.00765991
5.40354 -0.00714379 0.00496512 0.00728991 0.000843025 -0.0296253 0.0196749 -0.00424888 0.0929653
5.46637 -0.0108613 0.00422726 0.00393372 0.00523624 -0.10003 0.0106622 0.0345989 0.148408
5.5292 -0.00927597 0.0026083 -0.00182062 0.00719112 -0.142018 -0.00436474 0.053371 0.156667
5.59203 -0.00455868 -0.000181011 -0.00912409 0.00605794 -0.148356 -0.0209821 0.0485807 0.117242
5.65487 9.09363e-06 -0.00351037 -0.0143492 0.00305616 -0.118242 -0.0282296 0.0348986 0.0435065
5.7177 0.00305821 -0.00570979 -0.0137354 -4.08594e-05 -0.0546785 -0.0144222 0.0334879 -0.0460646
5.78053 0.00534126 -0.00527666 -0.00689219 -0.00236323 0.0342266 0.0247931 0.0574327 -0.13553
5.84336 0.00739469 -0.00229089 0.00258124 -0.00412182 0.133571 0.0829168 0.105778 -0.214158
5.90619 0.00781291 0.0014803 0.0101746 -0.00559633 0.224766 0.146678 0.168645 -0.275688
5.96903 0.00440538 0.00402152 0.0141751 -0.00630964 0.293515 0.204227 0.236459 -0.317763
6.03186 -0.00302398 0.00467895 0.016347 -0.00542109 0.336832 0.250888 0.304906 -0.34266
6.09469 -0.0115975 0.0043876 0.0192191 -0.0028625 0.363117 0.288924 0.373436 -0.357275
6.15752 -0.017523 0.00441224 0.0231521 0.00018241 0.385141 0.323307 0.44158 -0.370362
6.22035 -0.0194155 0.00500798 0.0263126 0.00214741 0.411678 0.358079 0.507976 -0.38799


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/ProbeTimeSignal_x--0.4_y-0.63_optimal_resp8_snap-100.txt <==
0 0.00655499 0.00533491 0.0268114 -0.00197615 0.538352 -0.0270879 0.0232325 -0.432413
0.0628319 0.00461652 0.00439972 0.0263485 -0.00177994 0.580076 -0.00543025 0.0573894 -0.459876
0.125664 0.00238913 0.00357036 0.0285829 -0.000740415 0.627004 0.0202334 0.0946363 -0.488576
0.188496 0.00168339 0.00386972 0.0331109 0.000604693 0.680359 0.0538959 0.136652 -0.515219
0.251327 0.0025082 0.00509112 0.037592 0.00137881 0.737491 0.0956946 0.180709 -0.537045
0.314159 0.00282774 0.00615581 0.040392 0.00150391 0.790904 0.141822 0.223852 -0.550266
0.376991 0.000752474 0.00635334 0.0421232 0.00186667 0.833214 0.186743 0.266441 -0.550374
0.439823 -0.00330897 0.00607166 0.0444876 0.00332522 0.863574 0.225054 0.310463 -0.534656
0.502655 -0.00695116 0.0062438 0.0479276 0.00570008 0.889364 0.25156 0.353989 -0.50454
0.565487 -0.00814741 0.00720345 0.0508726 0.00790429 0.921698 0.260582 0.387286 -0.465446
0.628319 -0.00700344 0.00828997 0.0514477 0.00907009 0.969172 0.246315 0.394302 -0.424113
0.69115 -0.00496142 0.00866369 0.0496233 0.0094032 1.03516 0.20466 0.357615 -0.385512
0.753982 -0.00245393 0.0084028 0.0472517 0.00980407 1.11915 0.135055 0.261651 -0.351459
0.816814 0.0022442 0.00862356 0.0458192 0.0106707 1.21773 0.0407231 0.0914093 -0.32136
0.879646 0.0115868 0.0104431 0.0443237 0.0111904 1.3208 -0.0728106 -0.170397 -0.293952
0.942478 0.0262481 0.0138611 0.0395645 0.00986866 1.40444 -0.199527 -0.541888 -0.268743
1.00531 0.044175 0.0176834 0.0285107 0.00569849 1.42673 -0.333582 -1.03339 -0.246653
1.06814 0.0620392 0.0204458 0.0102652 -0.00124769 1.3328 -0.46863 -1.63529 -0.230293
1.13097 0.0773166 0.0212611 -0.0141871 -0.0102809 1.06889 -0.597082 -2.30976 -0.224402
1.19381 0.0887244 0.019729 -0.0436579 -0.0208839 0.59892 -0.710986 -2.99071 -0.236188
1.25664 0.0948274 0.0152092 -0.0775334 -0.0327862 -0.0824796 -0.805137 -3.58967 -0.274164
1.31947 0.0928408 0.00652285 -0.114508 -0.0451735 -0.940469 -0.880608 -4.0027 -0.343817
1.3823 0.0795411 -0.00730385 -0.150616 -0.0559232 -1.88846 -0.944841 -4.11955 -0.440397
1.44513 0.0539622 -0.0257558 -0.178922 -0.0618381 -2.77452 -1.00498 -3.84586 -0.543097
1.50796 0.0196774 -0.0460811 -0.19177 -0.0599491 -3.38071 -1.05598 -3.14894 -0.617712
1.5708 -0.0152138 -0.0637077 -0.184284 -0.049094 -3.46156 -1.07181 -2.1189 -0.632237
1.63363 -0.0404253 -0.0736154 -0.15705 -0.030919 -2.836 -1.01092 -1.00777 -0.580389
1.69646 -0.0468838 -0.07209 -0.116856 -0.00995519 -1.50857 -0.840321 -0.196196 -0.49762
1.75929 -0.0300572 -0.0584121 -0.0755566 0.00726589 0.246707 -0.567751 -0.0637455 -0.452714
1.82212 0.00739794 -0.0360476 -0.0471945 0.0141229 1.91623 -0.25927 -0.801472 -0.511386
1.88496 0.05461 -0.0125517 -0.043394 0.00669318 2.91768 -0.0224202 -2.26495 -0.68989
1.94779 0.0946402 0.00263334 -0.0679773 -0.0135893 2.85208 0.0440585 -3.9716 -0.930026
2.01062 0.110484 0.00225749 -0.113505 -0.0392194 1.70763 -0.0928292 -5.27708 -1.11823
2.07345 0.0928471 -0.0147122 -0.16283 -0.0591713 -0.108191 -0.37379 -5.65717 -1.14321
2.13628 0.0451986 -0.0418266 -0.196178 -0.0639877 -1.94165 -0.671957 -4.94636 -0.958379
2.19911 -0.0175928 -0.0679799 -0.20016 -0.0505434 -3.18347 -0.85644 -3.4011 -0.60949
2.26195 -0.076524 -0.0828598 -0.173216 -0.0234216 -3.52057 -0.856275 -1.5573 -0.210178
2.32478 -0.116896 -0.0816163 -0.124388 0.0079117 -3.02123 -0.687121 0.0279469 0.117416
2.38761 -0.132752 -0.066026 -0.0672532 0.0340152 -2.03243 -0.429535 1.00357 0.298958
2.45044 -0.125859 -0.0421446 -0.0138702 0.0492085 -0.974758 -0.178958 1.31243 0.329916
2.51327 -0.101998 -0.016786 0.027798 0.0523606 -0.159369 -0.000951701 1.1284 0.258487
2.57611 -0.0682474 0.00477127 0.0534057 0.0454704 0.291351 0.0858186 0.715224 0.149036
2.63894 -0.0322953 0.0192796 0.0614834 0.0319859 0.416645 0.0991237 0.298917 0.0514069
2.70177 -0.00194969 0.0253048 0.0539581 0.0159581 0.337229 0.071281 0.00658964 -0.0107158
2.7646 0.0168414 0.023318 0.0366527 0.00157919 0.180312 0.0317291 -0.130913 -0.0354717
2.82743 0.0225832 0.0158716 0.0176721 -0.00776014 0.0377238 -0.000327022 -0.144845 -0.0329747
2.89027 0.018856 0.00692353 0.00375674 -0.0107713 -0.0454607 -0.0164237 -0.0918716 -0.0172981
2.9531 0.0117684 0.000109212 -0.00275047 -0.00880597 -0.0650676 -0.0170367 -0.026583 -0.00134314
3.01593 0.00608778 -0.00295172 -0.00382401 -0.00485004 -0.0435232 -0.0087797 0.0156973 0.00680428
3.07876 0.00318525 -0.00297705 -0.00290641 -0.00158688 -0.0114371 -0.000118592 0.0252611 0.00582881
3.14159 0.00202112 -0.00180266 -0.00209836 -4.86158e-05 0.00908919 0.0033646 0.0126144 -1.04064e-05
3.20442 0.00143309 -0.000816326 -0.00166337 0.000229465 0.0121238 0.00139479 -0.00487537 -0.00499895
3.26726 0.00118674 -0.000352734 -0.00138157 8.45607e-05 0.00413276 -0.00247619 -0.0153037 -0.00613303
3.33009 0.0012446 -0.000196721 -0.00152639 -9.66962e-05 -0.00548197 -0.00462734 -0.0162239 -0.00430507
3.39292 0.000940904 -0.000253386 -0.00230309 -0.000284404 -0.0109607 -0.00405353 -0.010976 -0.00227041
3.45575 -0.000432282 -0.000575014 -0.00291714 -0.000333072 -0.0106689 -0.00217538 -0.00389392 -0.00189116
3.51858 -0.00231997 -0.000954542 -0.00203947 3.56632e-05 -0.00519349 -0.000872043 0.00114473 -0.00310223
3.58142 -0.00288794 -0.000881808 0.000469924 0.000757881 0.0027038 -0.00098772 0.000625572 -0.00477551
3.64425 -0.000903835 -0.000113145 0.0027126 0.00121519 0.00739159 -0.00227481 -0.00648439 -0.00596713
3.70708 0.00242156 0.00083255 0.00230093 0.0007845 0.00320235 -0.0040772 -0.0154287 -0.00644654
3.76991 0.00405124 0.00102076 -0.00096981 -0.000365072 -0.00918374 -0.00593855 -0.0167924 -0.00668779
3.83274 0.00207371 8.78939e-05 -0.00433438 -0.00122645 -0.0195357 -0.00821465 -0.00460387 -0.0077104
3.89557 -0.00199724 -0.00121971 -0.00448878 -0.000904654 -0.014498 -0.0128369 0.0148531 -0.0103362
3.95841 -0.00431209 -0.00169192 -0.00102896 0.000387676 0.00932123 -0.0232952 0.0238123 -0.0133955
4.02124 -0.00243181 -0.000916062 0.00277342 0.00144574 0.0376551 -0.0425278 0.00619626 -0.0119669
4.08407 0.0020368 0.000210385 0.00298409 0.00130703 0.0458917 -0.0691896 -0.0369124 0.00193211
4.1469 0.00480033 0.000365858 -0.00109741 0.000331957 0.0174171 -0.0953128 -0.084195 0.0350473
4.20973 0.00300945 -0.000780473 -0.00619035 -7.71964e-05 -0.0425743 -0.108499 -0.107968 0.0873232
4.27257 -0.00204756 -0.00213941 -0.00828191 0.00110606 -0.110375 -0.0983421 -0.0937257 0.149643
4.3354 -0.00645778 -0.00226264 -0.00652883 0.00346066 -0.161185 -0.0626812 -0.0484923 0.207458
4.39823 -0.00775624 -0.000795469 -0.00378541 0.00554173 -0.184862 -0.00885265 0.0082088 0.247964
4.46106 -0.00724668 0.00121078 -0.00333728 0.00634881 -0.186946 0.0507648 0.0606447 0.265326
4.52389 -0.00821603 0.0024258 -0.00542973 0.0062645 -0.177031 0.104777 0.104838 0.260443
4.58673 -0.0121176 0.00255452 -0.00727162 0.0064839 -0.158207 0.145567 0.142869 0.236863
4.64956 -0.0168853 0.00242372 -0.00633807 0.00760853 -0.127894 0.168056 0.172633 0.197643
4.71239 -0.0190841 0.00281699 -0.0032474 0.00896061 -0.0867365 0.167915 0.185566 0.145851
4.77522 -0.0173973 0.00341817 -0.00109203 0.00932737 -0.0435504 0.142684 0.174427 0.0868305
4.83805 -0.0136256 0.00306892 -0.00207379 0.00824432 -0.00977374 0.0951594 0.141406 0.0283159
4.90088 -0.0102903 0.00105571 -0.00518841 0.00637102 0.0104642 0.0350754 0.0967691 -0.0227006
4.96372 -0.00773256 -0.00199812 -0.00739218 0.00459782 0.0231781 -0.0236141 0.0496188 -0.0631538
5.02655 -0.00404583 -0.0045934 -0.00677442 0.00298665 0.0367094 -0.0680821 0.00186254 -0.0933645
5.08938 0.00212952 -0.00562465 -0.0041737 0.000819703 0.0517799 -0.0903051 -0.0470951 -0.113015
5.15221 0.00920156 -0.0050889 -0.00165143 -0.00227532 0.0604501 -0.0870579 -0.0902312 -0.118131
5.21504 0.0134411 -0.00360824 0.000115662 -0.00543674 0.0550794 -0.058571 -0.110273 -0.103062
5.27788 0.0122633 -0.0015337 0.00233908 -0.00701852 0.0371785 -0.00932937 -0.0906491 -0.066367
5.34071 0.00653206 0.0011969 0.00595265 -0.00600469 0.0162001 0.0492012 -0.0314265 -0.0151413
5.40354 -0.000415596 0.00430561 0.00948091 -0.00293743 -0.000227029 0.0983992 0.0452609 0.0365636
5.46637 -0.00574229 0.00659878 0.00974935 0.000570733 -0.0131551 0.118651 0.107064 0.0740452
5.5292 -0.0088399 0.00655503 0.00501594 0.00315606 -0.0277183 0.0996685 0.131309 0.0876227
5.59203 -0.0103086 0.00370639 -0.00278815 0.0044655 -0.0414991 0.047393 0.116433 0.0737144
5.65487 -0.00994961 -0.000628569 -0.00925376 0.00473626 -0.0391891 -0.0187939 0.0769652 0.0325106
5.7177 -0.00652494 -0.00418647 -0.0110424 0.00395872 -0.00152942 -0.0772197 0.0292081 -0.0334496
5.78053 0.000312114 -0.00548197 -0.00823303 0.00178565 0.0780685 -0.115159 -0.0183425 -0.117697
5.84336 0.00835959 -0.00476207 -0.00329942 -0.00167466 0.184619 -0.132188 -0.0630755 -0.207927
5.90619 0.0138564 -0.00333186 0.00181023 -0.00524558 0.289456 -0.134869 -0.100625 -0.288108
5.96903 0.01451 -0.00208447 0.00718904 -0.00723169 0.368712 -0.129037 -0.122042 -0.345263
6.03186 0.0114715 -0.000819298 0.0136753 -0.0067862 0.416901 -0.116506 -0.119383 -0.376309
6.09469 0.00810164 0.00104822 0.0206659 -0.00469984 0.445549 -0.0974044 -0.093279 -0.389206
6.15752 0.00676117 0.00336388 0.0259021 -0.00270054 0.470635 -0.0737035 -0.0537776 -0.39718
6.22035 0.00694743 0.00508833 0.0276546 -0.00190513 0.501308 -0.0493712 -0.0130167 -0.410572


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp0+1_snap-100.txt <==
0 6.01999 0.00603747
0.0628319 4.89523 0.00436709
0.125664 3.83466 0.00305924
0.188496 2.91668 0.00207325
0.251327 2.17482 0.00136823
0.314159 1.60865 0.000889206
0.376991 1.19686 0.000584675
0.439823 0.907611 0.000419661
0.502655 0.707262 0.000375271
0.565487 0.567145 0.000446206
0.628319 0.46592 0.000644142
0.69115 0.388768 0.00100415
0.753982 0.326336 0.00158976
0.816814 0.27336 0.00249584
0.879646 0.22696 0.00384986
0.942478 0.185726 0.00580997
1.00531 0.149258 0.00855751
1.06814 0.117553 0.012283
1.13097 0.0905964 0.0171676
1.19381 0.0682695 0.0233643
1.25664 0.0503232 0.0309869
1.31947 0.0363804 0.0401126
1.3823 0.0259257 0.0507977
1.44513 0.0183351 0.0630875
1.50796 0.0129689 0.0769861
1.5708 0.00924487 0.0923574
1.63363 0.00667672 0.108761
1.69646 0.00489619 0.125277
1.75929 0.00364992 0.140404
1.82212 0.00278125 0.152127
1.88496 0.00220933 0.158235
1.94779 0.00191864 0.156901
2.01062 0.0019641 0.147371
2.07345 0.00248015 0.130444
2.13628 0.00369519 0.108418
2.19911 0.00596806 0.0844511
2.26195 0.00984431 0.0616377
2.32478 0.0160558 0.0422285
2.38761 0.0253803 0.0272817
2.45044 0.0384305 0.0167579
2.51327 0.0554906 0.00990566
2.57611 0.0763082 0.00571737
2.63894 0.0997119 0.00327115
2.70177 0.123393 0.00188398
2.7646 0.144327 0.00111296
2.82743 0.159622 0.00069122
2.89027 0.167135 0.000463087
2.9531 0.165784 0.000340537
3.01593 0.155846 0.000277629
3.07876 0.139096 0.000255215
3.14159 0.118351 0.000272001
3.20442 0.096525 0.000341049
3.26726 0.0759177 0.00049183
3.33009 0.0580064 0.000778177
3.39292 0.0434951 0.00129332
3.45575 0.0324438 0.00219505
3.51858 0.0244307 0.00374707
3.58142 0.0187636 0.00638507
3.64425 0.0147632 0.0108175
3.70708 0.0119263 0.0181709
3.76991 0.00987673 0.0301877
3.83274 0.00831746 0.049475
3.89557 0.00704343 0.0797818
3.95841 0.00593229 0.126252
4.02124 0.00493566 0.195566
4.08407 0.00405435 0.295869
4.1469 0.00328948 0.436401
4.20973 0.00263259 0.626803
4.27257 0.00207666 0.876229
4.3354 0.00161492 1.19251
4.39823 0.0012419 1.5817
4.46106 0.000953851 2.04823
4.52389 0.000744972 2.59542
4.58673 0.000606361 3.2255
4.64956 0.000536586 3.93805
4.71239 0.000555983 4.72558
4.77522 0.000724129 5.5658
4.83805 0.00119357 6.41232
4.90088 0.00229622 7.18814
4.96372 0.00469898 7.7889
5.02655 0.00974448 8.1008
5.08938 0.0200414 8.03184
5.15221 0.0403895 7.54563
5.21504 0.0790763 6.68264
5.27788 0.14948 5.55717
5.34071 0.271999 4.3286
5.40354 0.475597 3.15703
5.46637 0.796962 2.1613
5.5292 1.27586 1.39681
5.59203 1.94668 0.859802
5.65487 2.82572 0.509771
5.7177 3.89519 0.294849
5.78053 5.0903 0.168733
5.84336 6.29831 0.097089
5.90619 7.37284 0.05719
5.96903 8.16185 0.0350905
6.03186 8.54462 0.0227009
6.09469 8.46538 0.0155235
6.15752 7.94791 0.0111204


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp0-1_snap-100.txt <==
0 0.118351 0.000272001
0.0628319 0.096525 0.000341049
0.125664 0.0759177 0.00049183
0.188496 0.0580064 0.000778177
0.251327 0.0434951 0.00129332
0.314159 0.0324438 0.00219505
0.376991 0.0244307 0.00374707
0.439823 0.0187636 0.00638507
0.502655 0.0147632 0.0108175
0.565487 0.0119263 0.0181709
0.628319 0.00987673 0.0301877
0.69115 0.00831746 0.049475
0.753982 0.00704343 0.0797818
0.816814 0.00593229 0.126252
0.879646 0.00493566 0.195566
0.942478 0.00405435 0.295869
1.00531 0.00328948 0.436401
1.06814 0.00263259 0.626803
1.13097 0.00207666 0.876229
1.19381 0.00161492 1.19251
1.25664 0.0012419 1.5817
1.31947 0.000953851 2.04823
1.3823 0.000744972 2.59542
1.44513 0.000606361 3.2255
1.50796 0.000536586 3.93805
1.5708 0.000555983 4.72558
1.63363 0.000724129 5.5658
1.69646 0.00119357 6.41232
1.75929 0.00229622 7.18814
1.82212 0.00469898 7.7889
1.88496 0.00974448 8.1008
1.94779 0.0200414 8.03184
2.01062 0.0403895 7.54563
2.07345 0.0790763 6.68264
2.13628 0.14948 5.55717
2.19911 0.271999 4.3286
2.26195 0.475597 3.15703
2.32478 0.796962 2.1613
2.38761 1.27586 1.39681
2.45044 1.94668 0.859802
2.51327 2.82572 0.509771
2.57611 3.89519 0.294849
2.63894 5.0903 0.168733
2.70177 6.29831 0.097089
2.7646 7.37284 0.05719
2.82743 8.16185 0.0350905
2.89027 8.54462 0.0227009
2.9531 8.46538 0.0155235
3.01593 7.94791 0.0111204
3.07876 7.08661 0.00818434
3.14159 6.01999 0.00603747
3.20442 4.89523 0.00436709
3.26726 3.83466 0.00305924
3.33009 2.91668 0.00207325
3.39292 2.17482 0.00136823
3.45575 1.60865 0.000889206
3.51858 1.19686 0.000584675
3.58142 0.907611 0.000419661
3.64425 0.707262 0.000375271
3.70708 0.567145 0.000446206
3.76991 0.46592 0.000644142
3.83274 0.388768 0.00100415
3.89557 0.326336 0.00158976
3.95841 0.27336 0.00249584
4.02124 0.22696 0.00384986
4.08407 0.185726 0.00580997
4.1469 0.149258 0.00855751
4.20973 0.117553 0.012283
4.27257 0.0905964 0.0171676
4.3354 0.0682695 0.0233643
4.39823 0.0503232 0.0309869
4.46106 0.0363804 0.0401126
4.52389 0.0259257 0.0507977
4.58673 0.0183351 0.0630875
4.64956 0.0129689 0.0769861
4.71239 0.00924487 0.0923574
4.77522 0.00667672 0.108761
4.83805 0.00489619 0.125277
4.90088 0.00364992 0.140404
4.96372 0.00278125 0.152127
5.02655 0.00220933 0.158235
5.08938 0.00191864 0.156901
5.15221 0.0019641 0.147371
5.21504 0.00248015 0.130444
5.27788 0.00369519 0.108418
5.34071 0.00596806 0.0844511
5.40354 0.00984431 0.0616377
5.46637 0.0160558 0.0422285
5.5292 0.0253803 0.0272817
5.59203 0.0384305 0.0167579
5.65487 0.0554906 0.00990566
5.7177 0.0763082 0.00571737
5.78053 0.0997119 0.00327115
5.84336 0.123393 0.00188398
5.90619 0.144327 0.00111296
5.96903 0.159622 0.00069122
6.03186 0.167135 0.000463087
6.09469 0.165784 0.000340537
6.15752 0.155846 0.000277629


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp0_snap-100.txt <==
0 3.06882 0.00328724
0.0628319 2.49564 0.00248177
0.125664 1.95487 0.00189655
0.188496 1.48676 0.00153775
0.251327 1.10868 0.00143249
0.314159 0.820341 0.00163273
0.376991 0.610586 0.00224426
0.439823 0.463116 0.00346741
0.502655 0.360935 0.005648
0.565487 0.289563 0.00934858
0.628319 0.238071 0.0154479
0.69115 0.198776 0.0252673
0.753982 0.166878 0.0407114
0.816814 0.139764 0.0643981
0.879646 0.116044 0.0997322
0.942478 0.0950139 0.15087
1.00531 0.0764317 0.222526
1.06814 0.0602585 0.319619
1.13097 0.0464853 0.446809
1.19381 0.0350669 0.608066
1.25664 0.0258891 0.806458
1.31947 0.0187629 1.04424
1.3823 0.0134242 1.32311
1.44513 0.00955284 1.64427
1.50796 0.00682548 2.00752
1.5708 0.00496228 2.40901
1.63363 0.00375383 2.83732
1.69646 0.00309329 3.26879
1.75929 0.00302029 3.66425
1.82212 0.003794 3.9705
1.88496 0.00605287 4.12947
1.94779 0.0111031 4.09415
2.01062 0.0213692 3.84607
2.07345 0.0410242 3.40606
2.13628 0.0768175 2.83249
2.19911 0.139132 2.20642
2.26195 0.242812 1.60925
2.32478 0.406603 1.10152
2.38761 0.650659 0.711691
2.45044 0.992425 0.437974
2.51327 1.44046 0.259691
2.57611 1.98593 0.150281
2.63894 2.59546 0.0860774
2.70177 3.21102 0.0495944
2.7646 3.75825 0.0292811
2.82743 4.16039 0.0180399
2.89027 4.35588 0.0117409
2.9531 4.3156 0.00808834
3.01593 4.05152 0.00584588
3.07876 3.61231 0.00435792
3.14159 3.06882 0.00328724
3.20442 2.49564 0.00248177
3.26726 1.95487 0.00189655
3.33009 1.48676 0.00153775
3.39292 1.10868 0.00143249
3.45575 0.820341 0.00163273
3.51858 0.610586 0.00224426
3.58142 0.463116 0.00346741
3.64425 0.360935 0.005648
3.70708 0.289563 0.00934858
3.76991 0.238071 0.0154479
3.83274 0.198776 0.0252673
3.89557 0.166878 0.0407114
3.95841 0.139764 0.0643981
4.02124 0.116044 0.0997322
4.08407 0.0950139 0.15087
4.1469 0.0764317 0.222526
4.20973 0.0602584 0.319619
4.27257 0.0464853 0.446809
4.3354 0.0350669 0.608066
4.39823 0.0258891 0.806458
4.46106 0.0187629 1.04424
4.52389 0.0134242 1.32311
4.58673 0.00955284 1.64427
4.64956 0.00682548 2.00752
4.71239 0.00496228 2.40901
4.77522 0.00375383 2.83732
4.83805 0.00309329 3.26879
4.90088 0.00302029 3.66425
4.96372 0.003794 3.9705
5.02655 0.00605287 4.12947
5.08938 0.0111031 4.09415
5.15221 0.0213692 3.84607
5.21504 0.0410242 3.40606
5.27788 0.0768175 2.83249
5.34071 0.139132 2.20643
5.40354 0.242812 1.60925
5.46637 0.406603 1.10152
5.5292 0.650659 0.711691
5.59203 0.992425 0.437974
5.65487 1.44046 0.259691
5.7177 1.98593 0.150281
5.78053 2.59546 0.0860774
5.84336 3.21102 0.0495944
5.90619 3.75825 0.0292811
5.96903 4.16039 0.0180399
6.03186 4.35588 0.0117409
6.09469 4.3156 0.00808834
6.15752 4.05152 0.00584588


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp1_snap-100.txt <==
0 3.06952 0.00302223
0.0628319 2.49611 0.00222637
0.125664 1.9557 0.00165451
0.188496 1.48793 0.00131368
0.251327 1.10963 0.00122905
0.314159 0.820755 0.00145153
0.376991 0.610704 0.00208749
0.439823 0.463258 0.00333733
0.502655 0.36109 0.00554477
0.565487 0.289508 0.00926854
0.628319 0.237726 0.015384
0.69115 0.19831 0.0252119
0.753982 0.166501 0.0406602
0.816814 0.139528 0.0643497
0.879646 0.115852 0.0996834
0.942478 0.0947664 0.150809
1.00531 0.0761161 0.222432
1.06814 0.0599269 0.319467
1.13097 0.0461878 0.446588
1.19381 0.0348176 0.607805
1.25664 0.025676 0.806225
1.31947 0.0185713 1.04411
1.3823 0.0132465 1.3231
1.44513 0.00938857 1.64431
1.50796 0.00667997 2.00752
1.5708 0.00483857 2.40893
1.63363 0.00364702 2.83724
1.69646 0.00299647 3.2688
1.75929 0.00292585 3.6643
1.82212 0.00368623 3.97052
1.88496 0.00590094 4.12956
1.94779 0.0108569 4.09458
2.01062 0.0209843 3.84693
2.07345 0.0405322 3.40703
2.13628 0.0763575 2.8331
2.19911 0.138834 2.20663
2.26195 0.24263 1.60942
2.32478 0.406415 1.102
2.38761 0.650583 0.712403
2.45044 0.992684 0.438586
2.51327 1.44075 0.259985
2.57611 1.98556 0.150285
2.63894 2.59455 0.0859269
2.70177 3.21068 0.0493787
2.7646 3.75892 0.0290218
2.82743 4.16108 0.0177418
2.89027 4.35587 0.011423
2.9531 4.31557 0.00777575
3.01593 4.05224 0.00555211
3.07876 3.61339 0.00408164
3.14159 3.06952 0.00302223
3.20442 2.49611 0.00222637
3.26726 1.9557 0.00165451
3.33009 1.48793 0.00131368
3.39292 1.10963 0.00122905
3.45575 0.820755 0.00145153
3.51858 0.610704 0.00208749
3.58142 0.463258 0.00333733
3.64425 0.36109 0.00554477
3.70708 0.289508 0.00926854
3.76991 0.237726 0.015384
3.83274 0.19831 0.0252119
3.89557 0.166501 0.0406602
3.95841 0.139528 0.0643496
4.02124 0.115852 0.0996834
4.08407 0.0947664 0.150809
4.1469 0.0761161 0.222432
4.20973 0.0599269 0.319467
4.27257 0.0461878 0.446588
4.3354 0.0348176 0.607805
4.39823 0.025676 0.806225
4.46106 0.0185713 1.04411
4.52389 0.0132465 1.3231
4.58673 0.00938857 1.64431
4.64956 0.00667997 2.00752
4.71239 0.00483857 2.40893
4.77522 0.00364702 2.83724
4.83805 0.00299647 3.2688
4.90088 0.00292585 3.6643
4.96372 0.00368623 3.97052
5.02655 0.00590094 4.12956
5.08938 0.0108569 4.09458
5.15221 0.0209843 3.84693
5.21504 0.0405322 3.40703
5.27788 0.0763574 2.8331
5.34071 0.138834 2.20663
5.40354 0.24263 1.60942
5.46637 0.406415 1.102
5.5292 0.650583 0.712403
5.59203 0.992684 0.438586
5.65487 1.44075 0.259985
5.7177 1.98556 0.150285
5.78053 2.59455 0.0859269
5.84336 3.21068 0.0493787
5.90619 3.75892 0.0290218
5.96903 4.16108 0.0177418
6.03186 4.35587 0.011423
6.09469 4.31557 0.00777575
6.15752 4.05224 0.00555211


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp2+3_snap-100.txt <==
0 0.00150145 0.0193004
0.0628319 0.00147912 0.0324815
0.125664 0.00139125 0.0538331
0.188496 0.00126869 0.0870532
0.251327 0.00114495 0.136664
0.314159 0.00103533 0.207694
0.376991 0.000943181 0.305172
0.439823 0.000872215 0.433514
0.502655 0.000829342 0.595808
0.565487 0.000821101 0.793023
0.628319 0.00085151 1.02341
0.69115 0.000923328 1.28251
0.753982 0.00103848 1.56412
0.816814 0.00119624 1.86242
0.879646 0.00139122 2.17546
0.942478 0.0016121 2.50953
1.00531 0.00184383 2.88287
1.06814 0.00207267 3.32611
1.13097 0.00229067 3.87613
1.19381 0.00250144 4.56181
1.25664 0.00273229 5.38321
1.31947 0.00305723 6.29048
1.3823 0.00363681 7.17289
1.44513 0.00478521 7.87006
1.50796 0.00708513 8.21099
1.5708 0.0115773 8.07213
1.63363 0.0200483 7.42934
1.69646 0.0354352 6.37527
1.75929 0.0623616 5.09011
1.82212 0.107804 3.77991
1.88496 0.181839 2.61382
1.94779 0.298301 1.68754
2.01062 0.475035 1.02132
2.07345 0.733218 0.582559
2.13628 1.0952 0.315375
2.19911 1.58041 0.163597
2.26195 2.19937 0.0823983
2.32478 2.94664 0.0408699
2.38761 3.79459 0.0200674
2.45044 4.69062 0.00963858
2.51327 5.56053 0.0044597
2.57611 6.31888 0.00203381
2.63894 6.88489 0.00101182
2.70177 7.19928 0.0006143
2.7646 7.23673 0.000439261
2.82743 7.00966 0.000329109
2.89027 6.56246 0.000243931
2.9531 5.95888 0.000178797
3.01593 5.26742 0.000132147
3.07876 4.54924 0.000101444
3.14159 3.85119 8.44307e-05
3.20442 3.20417 7.77904e-05
3.26726 2.62513 7.53098e-05
3.33009 2.12074 7.10095e-05
3.39292 1.69099 6.43983e-05
3.45575 1.33189 5.93303e-05
3.51858 1.03722 5.79746e-05
3.58142 0.799535 5.89914e-05
3.64425 0.61091 6.09441e-05
3.70708 0.463394 6.44142e-05
3.76991 0.349464 7.04131e-05
3.83274 0.262362 7.88631e-05
3.89557 0.196301 8.97251e-05
3.95841 0.146523 0.000104452
4.02124 0.10922 0.000124874
4.08407 0.0813899 0.000150472
4.1469 0.0607027 0.00017737
4.20973 0.0453763 0.000201151
4.27257 0.0340546 0.000222458
4.3354 0.0257047 0.000250894
4.39823 0.0195508 0.000300948
4.46106 0.0150196 0.000378802
4.52389 0.0116862 0.000470737
4.58673 0.00923331 0.000549281
4.64956 0.00742448 0.000597749
4.71239 0.00608643 0.000627344
4.77522 0.0050935 0.000659292
4.83805 0.00435338 0.000686176
4.90088 0.00379661 0.000666513
4.96372 0.00337022 0.00057424
5.02655 0.00303412 0.00044425
5.08938 0.00275981 0.000347547
5.15221 0.00253036 0.000327089
5.21504 0.00234019 0.000380698
5.27788 0.0021928 0.00049402
5.34071 0.00209342 0.000648723
5.40354 0.00204022 0.000799583
5.46637 0.00202066 0.000892466
5.5292 0.0020143 0.000923584
5.59203 0.00200128 0.000951906
5.65487 0.00197268 0.00104021
5.7177 0.00193032 0.00120345
5.78053 0.00186975 0.00142025
5.84336 0.0017742 0.00167712
5.90619 0.00164189 0.00199821
5.96903 0.00150658 0.00246
6.03186 0.00141245 0.00321852
6.09469 0.00138091 0.00456759
6.15752 0.00140701 0.00703151


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp2_snap-100.txt <==
0 1.92518 0.00969352
0.0628319 1.60146 0.0162772
0.125664 1.31189 0.0268856
0.188496 1.05972 0.0433948
0.251327 0.844915 0.0681746
0.314159 0.665462 0.103837
0.376991 0.518227 0.152839
0.439823 0.399486 0.217174
0.502655 0.305267 0.298243
0.565487 0.231597 0.396682
0.628319 0.174717 0.511935
0.69115 0.131253 0.641859
0.753982 0.0983132 0.783035
0.816814 0.0735238 0.932202
0.879646 0.054983 1.08841
0.942478 0.0411904 1.25518
1.00531 0.0309781 1.44197
1.06814 0.0234509 1.66403
1.13097 0.0179277 1.93937
1.19381 0.0138929 2.28201
1.25664 0.0109698 2.69213
1.31947 0.00890512 3.14546
1.3823 0.00756158 3.5872
1.44513 0.00693216 3.93691
1.50796 0.00718718 4.10819
1.5708 0.00876132 4.03853
1.63363 0.0124897 3.71598
1.69646 0.019804 3.18762
1.75929 0.0329942 2.54418
1.82212 0.0555347 1.88878
1.88496 0.0924488 1.30575
1.94779 0.150629 0.842656
2.01062 0.238952 0.509542
2.07345 0.367957 0.290126
2.13628 0.548781 0.156525
2.19911 0.791155 0.0807175
2.26195 1.10041 0.0403055
2.32478 1.47395 0.0197979
2.38761 1.89806 0.00967395
2.45044 2.3465 0.00474045
2.51327 2.78209 0.00243173
2.57611 3.16199 0.00147564
2.63894 3.44563 0.00116695
2.70177 3.60321 0.00111792
2.7646 3.62194 0.0011745
2.82743 3.50799 0.00133163
2.89027 3.28367 0.00166256
2.9531 2.981 0.00230948
3.01593 2.63441 0.00353126
3.07876 2.27463 0.00576787
3.14159 1.92518 0.00969352
3.20442 1.60146 0.0162772
3.26726 1.31189 0.0268856
3.33009 1.05972 0.0433948
3.39292 0.844915 0.0681746
3.45575 0.665462 0.103837
3.51858 0.518227 0.152839
3.58142 0.399486 0.217174
3.64425 0.305267 0.298243
3.70708 0.231597 0.396682
3.76991 0.174717 0.511935
3.83274 0.131253 0.641859
3.89557 0.0983132 0.783035
3.95841 0.0735238 0.932202
4.02124 0.054983 1.08841
4.08407 0.0411904 1.25518
4.1469 0.0309781 1.44197
4.20973 0.0234509 1.66403
4.27257 0.0179277 1.93937
4.3354 0.0138929 2.28201
4.39823 0.0109698 2.69213
4.46106 0.00890512 3.14546
4.52389 0.00756158 3.5872
4.58673 0.00693216 3.93691
4.64956 0.00718718 4.10819
4.71239 0.00876132 4.03853
4.77522 0.0124897 3.71598
4.83805 0.019804 3.18762
4.90088 0.0329942 2.54418
4.96372 0.0555347 1.88878
5.02655 0.0924488 1.30575
5.08938 0.150629 0.842656
5.15221 0.238952 0.509542
5.21504 0.367957 0.290126
5.27788 0.548781 0.156525
5.34071 0.791155 0.0807175
5.40354 1.10041 0.0403055
5.46637 1.47395 0.0197978
5.5292 1.89806 0.00967395
5.59203 2.3465 0.00474045
5.65487 2.78209 0.00243173
5.7177 3.16199 0.00147564
5.78053 3.44563 0.00116695
5.84336 3.60321 0.00111792
5.90619 3.62194 0.0011745
5.96903 3.50799 0.00133163
6.03186 3.28367 0.00166256
6.09469 2.981 0.00230948
6.15752 2.63441 0.00353126


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp4+5_snap-100.txt <==
0 5.94448 0.00528566
0.0628319 6.23554 0.00541764
0.125664 5.98464 0.00513532
0.188496 5.29174 0.00445829
0.251327 4.35421 0.00355339
0.314159 3.37914 0.00263722
0.376991 2.51621 0.00189021
0.439823 1.83605 0.00142321
0.502655 1.34308 0.00129961
0.565487 1.0043 0.00157568
0.628319 0.77883 0.00232854
0.69115 0.630869 0.00366811
0.753982 0.530389 0.00573392
0.816814 0.455919 0.00866807
0.879646 0.395437 0.0125668
0.942478 0.342427 0.0174378
1.00531 0.293597 0.0231944
1.06814 0.247914 0.0297033
1.13097 0.205271 0.036886
1.19381 0.166135 0.044853
1.25664 0.13131 0.054002
1.31947 0.101505 0.0649675
1.3823 0.0771472 0.0783287
1.44513 0.0581145 0.094074
1.50796 0.0437635 0.110969
1.5708 0.0332018 0.126147
1.63363 0.0254748 0.135381
1.69646 0.019789 0.13448
1.75929 0.0155749 0.121696
1.82212 0.012473 0.100014
1.88496 0.0103515 0.0773975
1.94779 0.00926143 0.0637943
2.01062 0.00949497 0.0659908
2.07345 0.0116425 0.0834281
2.13628 0.0165274 0.107915
2.19911 0.0250347 0.127698
2.26195 0.0378152 0.133472
2.32478 0.0549629 0.12268
2.38761 0.0754362 0.0996433
2.45044 0.0963867 0.072074
2.51327 0.11333 0.0468173
2.57611 0.121618 0.0275113
2.63894 0.118741 0.0146933
2.70177 0.106005 0.00714595
2.7646 0.088608 0.00317792
2.82743 0.0743043 0.00132898
2.89027 0.0703997 0.000590692
2.9531 0.079958 0.00037218
3.01593 0.100179 0.000376641
3.07876 0.123832 0.000478097
3.14159 0.142464 0.000636122
3.20442 0.149879 0.000854767
3.26726 0.144213 0.00117907
3.33009 0.127982 0.00172294
3.39292 0.106227 0.00273037
3.45575 0.0837543 0.00468532
3.51858 0.0638167 0.00849208
3.58142 0.0480291 0.015736
3.64425 0.0364287 0.0290026
3.70708 0.0282951 0.0521878
3.76991 0.0228307 0.0906707
3.83274 0.0191119 0.151165
3.89557 0.0164381 0.241061
3.95841 0.014419 0.36718
4.02124 0.0127013 0.534137
4.08407 0.0111608 0.742844
4.1469 0.00977919 0.990035
4.20973 0.0084812 1.26982
4.27257 0.00732057 1.57789
4.3354 0.00630568 1.91765
4.39823 0.00540519 2.30551
4.46106 0.0046728 2.77027
4.52389 0.00408147 3.34103
4.58673 0.00366359 4.02186
4.64956 0.0035235 4.76031
4.71239 0.00374885 5.42791
4.77522 0.00463415 5.83634
4.83805 0.0067178 5.80378
4.90088 0.0112021 5.25873
4.96372 0.0208115 4.33107
5.02655 0.0408069 3.35939
5.08938 0.0808769 2.76928
5.15221 0.157472 2.85814
5.21504 0.296819 3.60904
5.27788 0.536895 4.66906
5.34071 0.922581 5.52706
5.40354 1.49147 5.78166
5.46637 2.25003 5.32489
5.5292 3.14675 4.34016
5.59203 4.05895 3.15261
5.65487 4.80295 2.0549
5.7177 5.17913 1.20925
5.78053 5.06547 0.645487
5.84336 4.51189 0.313358
5.90619 3.75306 0.138452
5.96903 3.12774 0.0558937
6.03186 2.94459 0.0212952
6.09469 3.3381 0.00884351
6.15752 4.18917 0.00538499


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp4_snap-100.txt <==
0 3.04406 0.00302088
0.0628319 3.19372 0.00320187
0.125664 3.06595 0.00321507
0.188496 2.711 0.00312389
0.251327 2.23036 0.00313878
0.314159 1.73096 0.00362131
0.376991 1.28962 0.00512324
0.439823 0.942079 0.00849353
0.502655 0.69014 0.0150499
0.565487 0.516856 0.0267624
0.628319 0.401462 0.0463614
0.69115 0.325647 0.0772668
0.753982 0.274056 0.123245
0.816814 0.235773 0.187773
0.879646 0.204631 0.273201
0.942478 0.177299 0.379989
1.00531 0.152087 0.506445
1.06814 0.128441 0.649513
1.13097 0.106376 0.806956
1.19381 0.0861788 0.980562
1.25664 0.0682546 1.17888
1.31947 0.0529747 1.41681
1.3823 0.0405216 1.70925
1.44513 0.0308314 2.05802
1.50796 0.0236145 2.43587
1.5708 0.0184577 2.77692
1.63363 0.0150348 2.98521
1.69646 0.0132142 2.96832
1.75929 0.0133073 2.6898
1.82212 0.0165201 2.21573
1.88496 0.0254325 1.71897
1.94779 0.0448538 1.4174
2.01062 0.083062 1.46326
2.07345 0.153503 1.84763
2.13628 0.275843 2.38971
2.19911 0.473237 2.82829
2.26195 0.764623 2.95848
2.32478 1.15274 2.72484
2.38761 1.61121 2.22074
2.45044 2.07789 1.61247
2.51327 2.45869 1.05029
2.57611 2.65054 0.617546
2.63894 2.59098 0.3294
2.70177 2.30679 0.15983
2.7646 1.91858 0.070591
2.82743 1.59915 0.0284982
2.89027 1.5064 0.0108951
2.9531 1.70917 0.00460461
3.01593 2.1457 0.00290768
3.07876 2.65217 0.00278094
3.14159 3.04406 0.00302088
3.20442 3.19372 0.00320187
3.26726 3.06595 0.00321507
3.33009 2.711 0.00312389
3.39292 2.23036 0.00313878
3.45575 1.73096 0.00362131
3.51858 1.28962 0.00512324
3.58142 0.942079 0.00849353
3.64425 0.69014 0.0150499
3.70708 0.516856 0.0267624
3.76991 0.401462 0.0463614
3.83274 0.325647 0.0772668
3.89557 0.274056 0.123245
3.95841 0.235773 0.187773
4.02124 0.204631 0.273201
4.08407 0.177299 0.379989
4.1469 0.152087 0.506445
4.20973 0.128441 0.649513
4.27257 0.106376 0.806956
4.3354 0.0861788 0.980562
4.39823 0.0682546 1.17888
4.46106 0.0529747 1.41681
4.52389 0.0405216 1.70925
4.58673 0.0308314 2.05802
4.64956 0.0236145 2.43587
4.71239 0.0184577 2.77692
4.77522 0.0150348 2.98521
4.83805 0.0132142 2.96832
4.90088 0.0133073 2.6898
4.96372 0.0165201 2.21573
5.02655 0.0254325 1.71897
5.08938 0.0448538 1.4174
5.15221 0.083062 1.46326
5.21504 0.153503 1.84763
5.27788 0.275843 2.38971
5.34071 0.473237 2.82829
5.40354 0.764623 2.95848
5.46637 1.15274 2.72484
5.5292 1.61121 2.22074
5.59203 2.07789 1.61247
5.65487 2.45869 1.05029
5.7177 2.65054 0.617546
5.78053 2.59098 0.3294
5.84336 2.30679 0.15983
5.90619 1.91858 0.070591
5.96903 1.59915 0.0284982
6.03186 1.5064 0.0108951
6.09469 1.70917 0.00460461
6.15752 2.1457 0.00290768


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp6+7_snap-100.txt <==
0 2.38505 0.00612757
0.0628319 2.98673 0.00567073
0.125664 3.81922 0.00752989
0.188496 4.60233 0.0122723
0.251327 5.06782 0.0211938
0.314159 5.08044 0.0363957
0.376991 4.67556 0.0608539
0.439823 4.0001 0.0983636
0.502655 3.22522 0.153232
0.565487 2.48234 0.229641
0.628319 1.84014 0.330728
0.69115 1.32478 0.457652
0.753982 0.941008 0.609121
0.816814 0.671845 0.782006
0.879646 0.487975 0.973498
0.942478 0.363774 1.18469
1.00531 0.279053 1.42444
1.06814 0.218719 1.71106
1.13097 0.174076 2.06858
1.19381 0.139838 2.51456
1.25664 0.112701 3.03933
1.31947 0.0910131 3.58307
1.3823 0.073545 4.02638
1.44513 0.0595868 4.21341
1.50796 0.0486923 4.01631
1.5708 0.0403369 3.4238
1.63363 0.034209 2.60659
1.69646 0.0300854 1.89842
1.75929 0.0281201 1.65723
1.82212 0.0291608 2.04707
1.88496 0.0346974 2.87643
1.94779 0.0470081 3.65362
2.01062 0.0689549 3.89129
2.07345 0.103282 3.46532
2.13628 0.151115 2.72638
2.19911 0.209691 2.24124
2.26195 0.270498 2.37043
2.32478 0.320063 3.03169
2.38761 0.345074 3.81011
2.45044 0.337932 4.27016
2.51327 0.30074 4.2045
2.57611 0.248999 3.67624
2.63894 0.206606 2.90098
2.70177 0.190366 2.09973
2.7646 0.200132 1.41472
2.82743 0.22119 0.898971
2.89027 0.23352 0.545309
2.9531 0.225796 0.319709
3.01593 0.206016 0.183708
3.07876 0.19698 0.105014
3.14159 0.218613 0.0605102
3.20442 0.273606 0.0354606
3.26726 0.347489 0.0213062
3.33009 0.416641 0.0134033
3.39292 0.457903 0.00932203
3.45575 0.459102 0.0078127
3.51858 0.422931 0.00827617
3.58142 0.362361 0.0105212
3.64425 0.293539 0.014629
3.70708 0.228284 0.0208166
3.76991 0.171811 0.0292838
3.83274 0.126334 0.0400871
3.89557 0.0920811 0.0530854
3.95841 0.0674026 0.0679917
4.02124 0.0504107 0.0845569
4.08407 0.0388514 0.102869
4.1469 0.0306959 0.123664
4.20973 0.0248932 0.148466
4.27257 0.0204627 0.179315
4.3354 0.0169264 0.217804
4.39823 0.0142443 0.263285
4.46106 0.0120969 0.310709
4.52389 0.010576 0.349551
4.58673 0.00984576 0.365838
4.64956 0.0101023 0.348201
4.71239 0.0123697 0.296037
4.77522 0.018399 0.224934
4.83805 0.0318847 0.164125
4.90088 0.0598892 0.144053
4.96372 0.114324 0.178267
5.02655 0.214598 0.250245
5.08938 0.388244 0.317718
5.15221 0.669378 0.33824
5.21504 1.0898 0.30077
5.27788 1.65943 0.236215
5.34071 2.34536 0.194352
5.40354 3.05386 0.206064
5.46637 3.63615 0.263434
5.5292 3.93845 0.330633
5.59203 3.86512 0.37062
5.65487 3.4395 0.365367
5.7177 2.84551 0.31957
5.78053 2.35684 0.251612
5.84336 2.16579 0.181189
5.90619 2.2761 0.121247
5.96903 2.51918 0.0764977
6.03186 2.65675 0.0460679
6.09469 2.55408 0.0267992
6.15752 2.3062 0.0153465


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp6_snap-100.txt <==
0 1.30123 0.032942
0.0628319 1.62964 0.0203266
0.125664 2.08224 0.0142876
0.188496 2.50694 0.012765
0.251327 2.75968 0.0151837
0.314159 2.76778 0.0219889
0.376991 2.54902 0.0344077
0.439823 2.18164 0.0542777
0.502655 1.75916 0.0838089
0.565487 1.35432 0.125194
0.628319 1.00489 0.180083
0.69115 0.72495 0.249064
0.753982 0.516426 0.33141
0.816814 0.369687 0.42541
0.879646 0.269216 0.529548
0.942478 0.20132 0.64446
1.00531 0.155016 0.774992
1.06814 0.122161 0.931034
1.13097 0.0977853 1.12545
1.19381 0.0789357 1.36758
1.25664 0.0639595 1.65224
1.31947 0.0519363 1.94739
1.3823 0.0423427 2.18866
1.44513 0.034922 2.29121
1.50796 0.0295663 2.18468
1.5708 0.0265196 1.86218
1.63363 0.0264586 1.41691
1.69646 0.0310811 1.03149
1.75929 0.0439956 0.900864
1.82212 0.071633 1.11317
1.88496 0.124557 1.56355
1.94779 0.217775 1.98546
2.01062 0.369651 2.11478
2.07345 0.597068 1.88345
2.13628 0.905402 1.48131
2.19911 1.27736 1.2171
2.26195 1.66247 1.28748
2.32478 1.97924 1.64689
2.38761 2.14311 2.06885
2.45044 2.10245 2.31759
2.51327 1.8709 2.28195
2.57611 1.54815 1.99611
2.63894 1.28239 1.57579
2.70177 1.17862 1.14032
2.7646 1.239 0.767435
2.82743 1.37098 0.486745
2.89027 1.44532 0.294596
2.9531 1.38995 0.172315
3.01593 1.2562 0.0988055
3.07876 1.18493 0.0564967
3.14159 1.30123 0.032942
3.20442 1.62964 0.0203266
3.26726 2.08224 0.0142876
3.33009 2.50694 0.012765
3.39292 2.75968 0.0151837
3.45575 2.76778 0.0219889
3.51858 2.54902 0.0344077
3.58142 2.18164 0.0542777
3.64425 1.75916 0.0838089
3.70708 1.35432 0.125194
3.76991 1.00489 0.180083
3.83274 0.72495 0.249064
3.89557 0.516426 0.33141
3.95841 0.369687 0.42541
4.02124 0.269216 0.529548
4.08407 0.20132 0.64446
4.1469 0.155016 0.774992
4.20973 0.122161 0.931034
4.27257 0.0977853 1.12545
4.3354 0.0789357 1.36758
4.39823 0.0639595 1.65224
4.46106 0.0519363 1.94739
4.52389 0.0423427 2.18866
4.58673 0.034922 2.29121
4.64956 0.0295663 2.18468
4.71239 0.0265196 1.86218
4.77522 0.0264586 1.41691
4.83805 0.0310811 1.03149
4.90088 0.0439956 0.900864
4.96372 0.071633 1.11317
5.02655 0.124557 1.56355
5.08938 0.217775 1.98546
5.15221 0.369651 2.11478
5.21504 0.597068 1.88345
5.27788 0.905402 1.48131
5.34071 1.27736 1.2171
5.40354 1.66247 1.28748
5.46637 1.97924 1.64689
5.5292 2.14311 2.06885
5.59203 2.10245 2.31759
5.65487 1.8709 2.28195
5.7177 1.54815 1.99611
5.78053 1.28239 1.57579
5.84336 1.17862 1.14032
5.90619 1.239 0.767435
5.96903 1.37098 0.486745
6.03186 1.44532 0.294596
6.09469 1.38995 0.172315
6.15752 1.2562 0.0988055


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp8+9_snap-100.txt <==
0 0.0324 0.724532
0.0628319 0.0307626 0.832737
0.125664 0.0309713 0.95676
0.188496 0.0355661 1.09378
0.251327 0.0472926 1.2385
0.314159 0.0670133 1.38498
0.376991 0.0929555 1.52784
0.439823 0.122474 1.66197
0.502655 0.153813 1.78269
0.565487 0.186201 1.8879
0.628319 0.219185 1.9815
0.69115 0.25231 2.07561
0.753982 0.28554 2.19136
0.816814 0.31961 2.35859
0.879646 0.355214 2.61235
0.942478 0.391882 2.98163
1.00531 0.427827 3.46961
1.06814 0.460652 4.03173
1.13097 0.488434 4.56441
1.19381 0.510474 4.9163
1.25664 0.52729 4.92952
1.31947 0.540575 4.50952
1.3823 0.553701 3.70397
1.44513 0.572396 2.74345
1.50796 0.604962 1.98697
1.5708 0.661572 1.76115
1.63363 0.752787 2.17237
1.69646 0.888019 3.02424
1.75929 1.07451 3.91426
1.82212 1.31706 4.44903
1.88496 1.6179 4.43148
1.94779 1.97564 3.9106
2.01062 2.38259 3.09695
2.07345 2.82076 2.22872
2.13628 3.2581 1.47478
2.19911 3.64794 0.907218
2.26195 3.93475 0.524697
2.32478 4.06743 0.28975
2.38761 4.01773 0.156823
2.45044 3.79712 0.0869954
2.51327 3.46264 0.0530635
2.57611 3.10474 0.0382979
2.63894 2.81975 0.0325551
2.70177 2.67787 0.0295391
2.7646 2.70038 0.0260707
2.82743 2.85626 0.0216062
2.89027 3.07845 0.0169769
2.9531 3.29001 0.0130591
3.01593 3.4282 0.0101904
3.07876 3.45825 0.00826664
3.14159 3.37466 0.00703987
3.20442 3.19336 0.00630926
3.26726 2.94058 0.00594236
3.33009 2.64363 0.00580825
3.39292 2.32583 0.00575926
3.45575 2.00482 0.00571551
3.51858 1.69346 0.00574775
3.58142 1.40138 0.00603816
3.64425 1.13603 0.00675649
3.70708 0.902753 0.00798313
3.76991 0.704402 0.00972667
3.83274 0.54107 0.0119762
3.89557 0.410582 0.0147296
3.95841 0.309266 0.017996
4.02124 0.232447 0.0217903
4.08407 0.175226 0.0261343
4.1469 0.133256 0.03109
4.20973 0.102775 0.0368196
4.27257 0.0805628 0.0435421
4.3354 0.0641585 0.0511637
4.39823 0.0518793 0.0585969
4.46106 0.0425807 0.0633536
4.52389 0.0354332 0.0623373
4.58673 0.0298506 0.0539741
4.64956 0.0254685 0.0401906
4.71239 0.0220845 0.0261931
4.77522 0.0196318 0.0178003
4.83805 0.0181621 0.018324
4.90088 0.017839 0.0268347
4.96372 0.0189382 0.0381368
5.02655 0.0218068 0.0451315
5.08938 0.0268531 0.0442936
5.15221 0.0344236 0.0402703
5.21504 0.0444982 0.0424762
5.27788 0.0562605 0.0551519
5.34071 0.0676014 0.0730122
5.40354 0.0755285 0.0882923
5.46637 0.0775176 0.0994361
5.5292 0.0723607 0.111358
5.59203 0.0612717 0.130107
5.65487 0.0489022 0.159056
5.7177 0.0406516 0.197822
5.78053 0.0384908 0.242751
5.84336 0.0407626 0.289279
5.90619 0.0440725 0.335081
5.96903 0.0449269 0.381251
6.03186 0.0424355 0.430954
6.09469 0.0388993 0.487568
6.15752 0.0363124 0.553859


==> ResolventFloquet/ForcingFreq-20_mht-18_M20b_SUPG/TimeSignal_optimal_resp8_snap-100.txt <==
0 1.69311 0.36824
0.0628319 1.60191 0.420505
0.125664 1.47717 0.481051
0.188496 1.33441 0.547948
0.251327 1.18679 0.61808
0.314159 1.04281 0.688531
0.376991 0.906468 0.757278
0.439823 0.779902 0.822598
0.502655 0.665465 0.882604
0.565487 0.565694 0.936227
0.628319 0.482249 0.985055
0.69115 0.415266 1.03469
0.753982 0.363991 1.09533
0.816814 0.32748 1.18174
0.879646 0.304186 1.31139
0.942478 0.291581 1.49863
1.00531 0.286508 1.74455
1.06814 0.28572 2.02654
1.13097 0.286603 2.29335
1.19381 0.287701 2.47084
1.25664 0.288571 2.48104
1.31947 0.289553 2.27566
1.3823 0.291903 1.87572
1.44513 0.298126 1.39423
1.50796 0.31209 1.01083
1.5708 0.338642 0.891215
1.63363 0.382896 1.09145
1.69646 0.449514 1.51539
1.75929 0.542224 1.96225
1.82212 0.663681 2.23361
1.88496 0.815365 2.22754
1.94779 0.996995 1.96691
2.01062 1.20504 1.56031
2.07345 1.43045 1.13235
2.13628 1.65642 0.768193
2.19911 1.85781 0.498381
2.26195 2.00461 0.317013
2.32478 2.06974 0.20575
2.38761 2.03882 0.146021
2.45044 1.91928 0.12238
2.51327 1.74364 0.123429
2.57611 1.56102 0.14035
2.63894 1.42005 0.164429
2.70177 1.35336 0.187776
2.7646 1.36822 0.206626
2.82743 1.44645 0.22242
2.89027 1.55455 0.23926
2.9531 1.65659 0.26078
3.01593 1.72306 0.28894
3.07876 1.73632 0.324563
3.14159 1.69311 0.36824
3.20442 1.60191 0.420505
3.26726 1.47717 0.481051
3.33009 1.33441 0.547948
3.39292 1.18679 0.61808
3.45575 1.04281 0.688531
3.51858 0.906468 0.757278
3.58142 0.779902 0.822598
3.64425 0.665465 0.882604
3.70708 0.565694 0.936227
3.76991 0.482249 0.985055
3.83274 0.415266 1.03469
3.89557 0.363991 1.09533
3.95841 0.32748 1.18174
4.02124 0.304186 1.31139
4.08407 0.291581 1.49863
4.1469 0.286508 1.74455
4.20973 0.28572 2.02654
4.27257 0.286603 2.29335
4.3354 0.287701 2.47084
4.39823 0.288571 2.48104
4.46106 0.289553 2.27566
4.52389 0.291903 1.87572
4.58673 0.298126 1.39423
4.64956 0.31209 1.01083
4.71239 0.338642 0.891215
4.77522 0.382896 1.09145
4.83805 0.449514 1.51539
4.90088 0.542224 1.96225
4.96372 0.663681 2.23361
5.02655 0.815365 2.22754
5.08938 0.996995 1.96691
5.15221 1.20504 1.56031
5.21504 1.43045 1.13235
5.27788 1.65642 0.768193
5.34071 1.85781 0.498381
5.40354 2.00461 0.317013
5.46637 2.06974 0.20575
5.5292 2.03882 0.146021
5.59203 1.91928 0.12238
5.65487 1.74364 0.123429
5.7177 1.56102 0.14035
5.78053 1.42005 0.164429
5.84336 1.35336 0.187776
5.90619 1.36822 0.206626
5.96903 1.44645 0.22242
6.03186 1.55455 0.23926
6.09469 1.65659 0.26078
6.15752 1.72306 0.28894

